Neural Network Training Using Closed-Loop Data: Hazards and an Instrumental Variable (IVNN) Solution

An increasing trend in the use of neural networks in control systems is being observed. The aim of this paper is to reveal that the straightforward application of learning neural network feedforward controllers with closed-loop data may introduce parameter inconsistency that degrades control performance, and to provide a solution. The proposed method employs instrumental variables to ensure consistent parameter estimates. A nonlinear system example reveals that the developed instrumental variable neural network (IVNN) approach asymptotically recovers the optimal solution, while pre-existing approaches are shown to lead to inconsistent estimates.

==> Figures/Median_f_LS_IV_0.001-1.tsv <==
0	-5.54956613996183e-08
0.516	-7.87516851730174e-08
0.52	-1.34249843242173e-07
0.523	-2.18821868180896e-07
0.526	-3.55295656007115e-07
0.529	-5.51958173389266e-07
0.532	-8.07139262093415e-07
0.537	-1.3142671120292e-06
0.541	-1.69881350409185e-06
0.543	-1.84469969077838e-06
0.545	-1.93827153616155e-06
0.547	-1.96372664174049e-06
0.549	-1.90654550458191e-06
0.551	-1.75438447769238e-06
0.553	-1.49790290393526e-06
0.555	-1.13148218261472e-06
0.557	-6.53799504313213e-07
0.559	-6.822466946943e-08
0.561	6.16982337220406e-07
0.563	1.38868830212857e-06
0.565	2.22912199365766e-06
0.568000000000001	3.56960692826647e-06
0.572	5.36507598347669e-06
0.574	6.19960036640776e-06
0.576000000000001	6.95116922511119e-06
0.577	7.28649894554678e-06
0.578	7.59009230044683e-06
0.579	7.85856938101404e-06
0.58	8.08874573010598e-06
0.581	8.27766200650615e-06
0.582	8.42261266686961e-06
0.583	8.52117196092905e-06
0.584	8.57121728881083e-06
0.585	8.57094991513208e-06
0.586	8.5189128027352e-06
0.587	8.41400471607301e-06
0.588	8.25549171246109e-06
0.589	8.04301564638621e-06
0.59	7.77659703388167e-06
0.591	7.45663750922887e-06
0.592	7.08391679182796e-06
0.593	6.65958673184974e-06
0.594	6.18516210693087e-06
0.595	5.66250975619909e-06
0.596	5.09383167557331e-06
0.597	4.48164859800926e-06
0.598	3.82877677296278e-06
0.599	3.13831050480218e-06
0.6	2.41359079122816e-06
0.602	8.7584835473109e-07
0.604	-7.53763792715745e-07
0.607	-3.29823945310892e-06
0.61	-5.86049355710827e-06
0.612	-7.52233181167128e-06
0.614	-9.10979713886206e-06
0.616	-1.05935913978783e-05
0.617	-1.12882999561137e-05
0.618	-1.19475566675575e-05
0.619	-1.25686741681008e-05
0.62	-1.31492175796666e-05
0.621	-1.36870209939133e-05
0.622	-1.4180191122648e-05
0.623	-1.46271106977736e-05
0.624	-1.50264445979431e-05
0.625	-1.53771356998789e-05
0.626	-1.56784071645433e-05
0.627	-1.59297559223504e-05
0.628	-1.61309494055573e-05
0.629	-1.62820150588772e-05
0.63	-1.63832353816673e-05
0.631	-1.64351314992928e-05
0.632	-1.64384586778255e-05
0.633	-1.63941880728657e-05
0.634	-1.63034958902131e-05
0.635	-1.61677444392438e-05
0.636	-1.59884726143034e-05
0.637	-1.57673750642573e-05
0.638	-1.55062858073762e-05
0.639	-1.52071687047339e-05
0.64	-1.48720870507546e-05
0.641	-1.45032036478199e-05
0.643	-1.3673016971083e-05
0.645	-1.27350777781032e-05
0.647	-1.17082906623267e-05
0.649	-1.06115466085299e-05
0.652	-8.87541559535521e-06
0.662	-2.95415055795445e-06
0.664	-1.84300542827032e-06
0.666	-7.78559930303402e-07
0.668	2.32926026910718e-07
0.67	1.18673427529359e-06
0.672	2.07958668774211e-06
0.674	2.90948291681303e-06
0.676	3.67554912017454e-06
0.678	4.37789566465341e-06
0.68	5.01742139480399e-06
0.682	5.595678159942e-06
0.684	6.11467714684011e-06
0.686	6.57676729609591e-06
0.688	6.98450917369087e-06
0.69	7.3405018046202e-06
0.692	7.64733599822875e-06
0.694	7.90745629508649e-06
0.696	8.1231231234824e-06
0.698	8.29632781496059e-06
0.701000000000001	8.48021310062563e-06
0.704	8.57679467891614e-06
0.707	8.5888758878383e-06
0.71	8.51773069854289e-06
0.713	8.36325825837037e-06
0.716	8.12429347440968e-06
0.719	7.79889757218655e-06
0.722	7.3847402131122e-06
0.724	7.05815498847073e-06
0.726	6.69041747158872e-06
0.728	6.28099099664325e-06
0.73	5.82946587179833e-06
0.732	5.33561668980553e-06
0.734	4.79944789155695e-06
0.736	4.22116537102113e-06
0.738	3.60124183096389e-06
0.741	2.59502373900489e-06
0.744	1.50062316173205e-06
0.747	3.23322927542335e-07
0.75	-9.30140762633869e-07
0.753	-2.25151138621982e-06
0.756	-3.63121110247278e-06
0.76	-5.54253418449946e-06
0.765	-8.00588905036648e-06
0.774	-1.24554792506615e-05
0.778	-1.43550631204192e-05
0.781	-1.57174431798524e-05
0.784	-1.70101578209625e-05
0.787	-1.82190836834906e-05
0.789	-1.89717750025409e-05
0.791	-1.967736502273e-05
0.793	-2.03322368985681e-05
0.795	-2.09329071001463e-05
0.797	-2.14761242744999e-05
0.799	-2.19589055365788e-05
0.801	-2.23784051982534e-05
0.803	-2.27321176851092e-05
0.805	-2.30177528788289e-05
0.807	-2.32333059084766e-05
0.809	-2.33770576354431e-05
0.811	-2.34475061624551e-05
0.813	-2.3443600694506e-05
0.815	-2.33644153713186e-05
0.817	-2.32094397976113e-05
0.819	-2.2978443919186e-05
0.821	-2.26714704520958e-05
0.823	-2.22889284842154e-05
0.825	-2.18314752409299e-05
0.827	-2.13001310935823e-05
0.829	-2.06961622524204e-05
0.831	-2.00211800915895e-05
0.833	-1.92770775910844e-05
0.835	-1.84660455406771e-05
0.837	-1.75905661432552e-05
0.839	-1.66533903414035e-05
0.841	-1.56574639458285e-05
0.843	-1.46062151937798e-05
0.845	-1.35030157739635e-05
0.847	-1.2351761110807e-05
0.849	-1.11564845095558e-05
0.852	-9.29024117901633e-06
0.855	-7.34966257809333e-06
0.858	-5.35078549468437e-06
0.862	-2.62457282040884e-06
0.872	4.2288061194995e-06
0.875	6.21758270824557e-06
0.878	8.14071159460639e-06
0.88	9.37666766276379e-06
0.882	1.0568939156741e-05
0.884	1.17117923075227e-05
0.886	1.27996078695958e-05
0.888	1.38269251195311e-05
0.89	1.47881462329025e-05
0.892	1.56780975206772e-05
0.894	1.64915769946816e-05
0.896	1.72236559272676e-05
0.898	1.7869602183751e-05
0.9	1.84248859795844e-05
0.902	1.8885135357749e-05
0.904	1.92465391428698e-05
0.906	1.95053007896462e-05
0.908	1.96580729099338e-05
0.91	1.97019016123789e-05
0.912	1.96339843068216e-05
0.914	1.94521604353071e-05
0.916	1.91546322554359e-05
0.918	1.87399657267662e-05
0.92	1.82071964456298e-05
0.922	1.75559168074102e-05
0.924	1.67861289259719e-05
0.926	1.58985843654591e-05
0.928	1.4894197983395e-05
0.93	1.37749283251054e-05
0.932	1.25429713424552e-05
0.934	1.12013379940379e-05
0.936	9.7535592420428e-06
0.938	8.20394073564046e-06
0.94	6.55733366095035e-06
0.942	4.81945099295444e-06
0.944	2.9964345049649e-06
0.946	1.09558186522918e-06
0.948	-8.75465476113391e-07
0.95	-2.90809986935869e-06
0.952	-4.99301600243029e-06
0.955	-8.1959041562385e-06
0.959000000000001	-1.25479149897245e-05
0.963	-1.69000200571645e-05
0.966	-2.00959762786113e-05
0.968	-2.21651958174363e-05
0.97	-2.41655923503004e-05
0.972	-2.60796685918052e-05
0.974	-2.78885138023099e-05
0.975	-2.87476864304637e-05
0.976	-2.95731427844004e-05
0.977	-3.03623633275407e-05
0.978	-3.11128355310331e-05
0.979	-3.18218583483798e-05
0.98	-3.24866083190045e-05
0.981	-3.31044160972738e-05
0.982	-3.36723623792778e-05
0.983	-3.41875184943774e-05
0.984	-3.46469318532883e-05
0.985	-3.5047815568845e-05
0.986	-3.5386907770274e-05
0.987	-3.56610406431201e-05
0.988	-3.58672393616644e-05
0.989	-3.60021414653744e-05
0.99	-3.60624491229089e-05
0.991	-3.60452521324106e-05
0.992	-3.59470611694945e-05
0.993	-3.57650695548273e-05
0.994	-3.5496183180328e-05
0.995	-3.51378095615473e-05
0.996	-3.46872963081779e-05
0.997	-3.41424545151625e-05
0.998	-3.35013223189407e-05
0.999	-3.27622038938102e-05
1	-3.19238215436002e-05
1.001	-3.09853004942795e-05
1.002	-2.99466324431563e-05
1.003	-2.88077838366263e-05
1.004	-2.75696887417354e-05
1.005	-2.62337811403057e-05
1.006	-2.48022677240556e-05
1.007	-2.32781387641268e-05
1.008	-2.16646070168025e-05
1.009	-1.99658753761156e-05
1.01	-1.81868000748153e-05
1.011	-1.63326511319895e-05
1.012	-1.4409711800667e-05
1.013	-1.24246521782112e-05
1.014	-1.03849832751024e-05
1.015	-8.2985208358366e-06
1.017	-4.02060229909296e-06
1.022	6.83105239573933e-06
1.023	8.9441417756575e-06
1.024	1.10122595078366e-05
1.025	1.30237263942234e-05
1.026	1.4966705901287e-05
1.027	1.68289371362818e-05
1.028	1.85986567018404e-05
1.029	2.02631075421067e-05
1.03	2.18100994437975e-05
1.031	2.32271242754933e-05
1.032	2.45016651732044e-05
1.033	2.56213485432255e-05
1.034	2.65737336597738e-05
1.035	2.73468260498788e-05
1.036	2.79287170226183e-05
1.037	2.83083009176011e-05
1.038	2.84753531509807e-05
1.039	2.84209272596314e-05
1.04	2.81371815002984e-05
1.041	2.76187222976176e-05
1.042	2.68619463010822e-05
1.043	2.58654335372199e-05
1.044	2.463103573902e-05
1.045	2.31631151521583e-05
1.046	2.14695711289181e-05
1.047	1.95613162166097e-05
1.048	1.74530290042441e-05
1.049	1.51630035833961e-05
1.05	1.27125324596022e-05
1.051	1.0127087561429e-05
1.052	7.43472162945125e-06
1.053	4.66679933452951e-06
1.056	-3.74524201873783e-06
1.057	-6.46254556535553e-06
1.058	-9.07316206699704e-06
1.059	-1.15395429176601e-05
1.06	-1.38250884411661e-05
1.061	-1.58954146112222e-05
1.062	-1.77182742273629e-05
1.063	-1.92648616668123e-05
1.064	-2.0510574389121e-05
1.065	-2.14345503728453e-05
1.066	-2.20215783865996e-05
1.067	-2.22617567935401e-05
1.068	-2.21503402340062e-05
1.069	-2.16893302216192e-05
1.07	-2.08862820088029e-05
1.071	-1.97549888341086e-05
1.072	-1.83151497008538e-05
1.073	-1.65919329830899e-05
1.074	-1.46157311231576e-05
1.075	-1.24219921069368e-05
1.076	-1.00493284573844e-05
1.077	-7.54104839550962e-06
1.078	-4.94164801700947e-06
1.08	3.42238765327352e-07
1.081	2.93224328906661e-06
1.082	5.42545549819806e-06
1.083	7.77820361452797e-06
1.084	9.9491090885806e-06
1.085	1.19009431553962e-05
1.086	1.36010802442854e-05
1.087	1.50214965071171e-05
1.088	1.61403336811361e-05
1.089	1.69413148025654e-05
1.09	1.74147547493675e-05
1.091	1.75576454157778e-05
1.092	1.73722533904908e-05
1.093	1.68683377577139e-05
1.094	1.60609128752043e-05
1.095	1.49700317626511e-05
1.096	1.36219099902135e-05
1.097	1.20453065752812e-05
1.098	1.02743296777064e-05
1.099	8.34494898249716e-06
1.1	6.29527390572093e-06
1.101	4.1644386659101e-06
1.103	-1.80913523273318e-07
1.104	-2.31846824050308e-06
1.105	-4.3832208751482e-06
1.106	-6.34112704744894e-06
1.107	-8.16212361431923e-06
1.108	-9.81785308784566e-06
1.109	-1.12851773339528e-05
1.11	-1.25450212635769e-05
1.111	-1.35814678419166e-05
1.112	-1.43837256683099e-05
1.113	-1.49453878037775e-05
1.114	-1.52637699954994e-05
1.115	-1.5341085328302e-05
1.116	-1.51821313760792e-05
1.117	-1.47965392223171e-05
1.118	-1.41962296229536e-05
1.119	-1.33972059721543e-05
1.12	-1.24166274435566e-05
1.121	-1.12750301202169e-05
1.122	-9.9943545075476e-06
1.123	-8.59812357312251e-06
1.124	-7.11071559411636e-06
1.125	-5.55758064901823e-06
1.129	8.01622562995874e-07
1.13	2.30370111875544e-06
1.131	3.72408757698395e-06
1.132	5.04216136842928e-06
1.133	6.23900654161957e-06
1.134	7.29801457399759e-06
1.135	8.20465237527657e-06
1.136	8.94761711478509e-06
1.137	9.51777155133726e-06
1.138	9.9093975780562e-06
1.139	1.0119710167622e-05
1.14	1.01488932013893e-05
1.141	1.0000784345543e-05
1.142	9.68155701652762e-06
1.143	9.20077136612463e-06
1.144	8.57050789537794e-06
1.145	7.80567634350859e-06
1.146	6.92354292919362e-06
1.147	5.94255625774309e-06
1.148	4.88357462202771e-06
1.149	3.7677791846491e-06
1.153	-8.19500305837551e-07
1.154	-1.88980710369435e-06
1.155	-2.8907185249949e-06
1.156	-3.80496852692147e-06
1.157	-4.61858124811698e-06
1.158	-5.32006744347058e-06
1.159	-5.89993154953561e-06
1.16	-6.35189673303671e-06
1.161	-6.67265073417411e-06
1.162	-6.86157550600086e-06
1.163	-6.92082336950506e-06
1.164	-6.85552170676118e-06
1.165	-6.67212130789352e-06
1.166	-6.38102307881638e-06
1.167	-5.99285353075629e-06
1.168	-5.52047432744729e-06
1.169	-4.97819735656435e-06
1.17	-4.38064004271155e-06
1.172	-3.08191700693072e-06
1.174	-1.74717460499352e-06
1.175	-1.10270742936791e-06
1.176	-4.91403447711036e-07
1.177	7.52751905253035e-08
1.178	5.86920400280633e-07
1.179	1.03497145520492e-06
1.18	1.41220891247684e-06
1.181	1.71365753232067e-06
1.182	1.93578428131502e-06
1.183	2.07659881734656e-06
1.184	2.13642422064453e-06
1.185	2.11644106773434e-06
1.186	2.01986899206474e-06
1.187	1.85096705518362e-06
1.188	1.61558425837427e-06
1.189	1.3201763673365e-06
1.19	9.7245827124226e-07
1.191	5.80295517416118e-07
1.193	-3.01295849602923e-07
1.198	-2.65066042182127e-06
1.199	-3.07582764502712e-06
1.2	-3.46825946540008e-06
1.201	-3.82148529798343e-06
1.202	-4.13019858935826e-06
1.203	-4.38921137746462e-06
1.204	-4.59546085185281e-06
1.205	-4.74546695627964e-06
1.206	-4.83722656952068e-06
1.207	-4.87032506057972e-06
1.208	-4.84347718199274e-06
1.209	-4.75844033953621e-06
1.21	-4.61591470735101e-06
1.211	-4.41860084343659e-06
1.212	-4.16943997016972e-06
1.213	-3.87160553394494e-06
1.214	-3.52992886831771e-06
1.215	-3.1486045255491e-06
1.217	-2.28874221530617e-06
1.219	-1.33676308156083e-06
1.224	1.12711221156303e-06
1.226	2.02100575652508e-06
1.227	2.42647290971121e-06
1.228	2.79754995791137e-06
1.229	3.13001077500985e-06
1.23	3.42051468837923e-06
1.231	3.66512867167046e-06
1.232	3.86133173080339e-06
1.233	4.00672669709223e-06
1.234	4.09941561851923e-06
1.235	4.13869160098557e-06
1.236	4.12353305101476e-06
1.237	4.05380743462302e-06
1.238	3.9301317702467e-06
1.239	3.75373588745731e-06
1.24	3.5256511310422e-06
1.241	3.24854138167296e-06
1.242	2.92457068162832e-06
1.243	2.55685282812834e-06
1.244	2.14859787917021e-06
1.245	1.70388240672281e-06
1.247	7.21369977085828e-07
1.249	-3.54555570680759e-07
1.256	-4.27250890133735e-06
1.258	-5.26729736449738e-06
1.259	-5.72000911525095e-06
1.26	-6.13795856363453e-06
1.261	-6.51692745812227e-06
1.262	-6.8538268234164e-06
1.263	-7.14559952008642e-06
1.264	-7.39002483651774e-06
1.265	-7.58482060625454e-06
1.266	-7.7282255324107e-06
1.267	-7.8193288963746e-06
1.268	-7.85705621719757e-06
1.269	-7.84178339863217e-06
1.27	-7.77332671386688e-06
1.271	-7.65262668611655e-06
1.272	-7.48066304367967e-06
1.273	-7.25908563481426e-06
1.274	-6.99012351024209e-06
1.275	-6.67606211735006e-06
1.276	-6.31964282682418e-06
1.277	-5.92417006561874e-06
1.278	-5.49284894724167e-06
1.28	-4.53800674637961e-06
1.282	-3.48800933114291e-06
1.285	-1.80964266949246e-06
1.288	-1.14723757604906e-07
1.29	9.66178502537218e-07
1.292	1.97126482248677e-06
1.294	2.87258623288267e-06
1.295	3.27664263011229e-06
1.296	3.64681011433277e-06
1.297	3.98039657767413e-06
1.298	4.27602007135874e-06
1.299	4.53237906938853e-06
1.3	4.74807299788438e-06
1.301	4.92257016482256e-06
1.302	5.05617459189978e-06
1.303	5.14802260909164e-06
1.304	5.19943142851531e-06
1.305	5.21047886881121e-06
1.306	5.18254044479249e-06
1.307	5.11706304440196e-06
1.308	5.01536775843192e-06
1.309	4.87971322993275e-06
1.311	4.51430263304076e-06
1.313	4.04004964682514e-06
1.315	3.47839367176306e-06
1.317	2.85241875275233e-06
1.32	1.84379809908819e-06
1.324	4.87847617414161e-07
1.326	-1.48894439000458e-07
1.328	-7.34639431954065e-07
1.33	-1.25652097437978e-06
1.332	-1.70287611300779e-06
1.334	-2.0667714064615e-06
1.336	-2.34371307605841e-06
1.338	-2.53287478013675e-06
1.34	-2.63572817527091e-06
1.342	-2.65595073223324e-06
1.344	-2.60016065212199e-06
1.346	-2.47667040742527e-06
1.348	-2.29444098831522e-06
1.35	-2.06369700705977e-06
1.353	-1.65031301690988e-06
1.358	-8.7109942992214e-07
1.363	-1.10825590482477e-07
1.366	2.85703755764644e-07
1.369	6.14624571682043e-07
1.372	8.65046366982369e-07
1.375	1.03211842894524e-06
1.378	1.11638272581871e-06
1.381	1.1232979222342e-06
1.384	1.06182718706549e-06
1.387	9.43772110240104e-07
1.391	7.23110406219973e-07
1.406	-2.0385449328586e-07
1.41	-3.46765782310854e-07
1.413	-4.0127392164635e-07
1.416	-4.06212002701523e-07
1.419	-3.59782376335716e-07
1.422	-2.6172799660884e-07
1.425	-1.13923206868094e-07
1.429	1.54423047682428e-07
1.433	4.93255268629866e-07
1.438	9.9374724626955e-07
1.445	1.77567750370144e-06
1.453	2.6680243472299e-06
1.458	3.16204973316303e-06
1.462	3.49596341564506e-06
1.466	3.75978158206891e-06
1.469	3.90443589548539e-06
1.472	3.99947256202182e-06
1.475	4.04133061504552e-06
1.478	4.02895528228697e-06
1.481	3.96119436363307e-06
1.484	3.83788049784783e-06
1.487	3.66038963406368e-06
1.49	3.43064647978508e-06
1.493	3.15138117734648e-06
1.497	2.70907265420561e-06
1.501	2.19761761233173e-06
1.506	1.48126588328523e-06
1.512	5.49106808911404e-07
1.521	-8.61526202378116e-07
1.525	-1.4254586853113e-06
1.528	-1.79762199703504e-06
1.531	-2.11628056234758e-06
1.534	-2.37871980424131e-06
1.537	-2.58668425701103e-06
1.541	-2.79424418092589e-06
1.546	-2.97471767840563e-06
1.552	-3.12444125860623e-06
1.557	-3.18843576607719e-06
1.56	-3.18047158920365e-06
1.563	-3.11920890272432e-06
1.566	-2.99193826958088e-06
1.569	-2.7888785254504e-06
1.572	-2.50687804204119e-06
1.575	-2.14998722380955e-06
1.578	-1.72695966682568e-06
1.582	-1.08773056339828e-06
1.593	7.55883827530113e-07
1.596	1.18695832540539e-06
1.599	1.55458814088405e-06
1.602	1.84800086788783e-06
1.605	2.05745713088845e-06
1.608	2.17870349139559e-06
1.611	2.21012781409513e-06
1.614	2.15293512795256e-06
1.617	2.01205556926709e-06
1.62	1.79435627156721e-06
1.623	1.50825565992108e-06
1.626	1.16465457367099e-06
1.63	6.37688689408833e-07
1.636	-2.39811976499027e-07
1.643	-1.2683139711811e-06
1.647	-1.79954759182976e-06
1.65	-2.14968487632916e-06
1.653	-2.4466419681346e-06
1.656	-2.68183520013565e-06
1.659	-2.84718329446321e-06
1.662	-2.93676622220573e-06
1.665	-2.94552808988158e-06
1.668	-2.87165778001253e-06
1.671	-2.71284150343831e-06
1.674	-2.47103924166936e-06
1.677	-2.14843283963262e-06
1.68	-1.749715044852e-06
1.683	-1.28157302548004e-06
1.686	-7.52122478964168e-07
1.69	3.15033386044661e-08
1.695	1.09787426794128e-06
1.706	3.48761971302736e-06
1.709	4.07870240515251e-06
1.712	4.61709581323078e-06
1.715	5.08936952314798e-06
1.718	5.48383962239996e-06
1.72	5.69829412189193e-06
1.722	5.87046421518522e-06
1.724	5.99803309242475e-06
1.726	6.07954614650907e-06
1.728	6.11287811835837e-06
1.73	6.09730769873806e-06
1.732	6.03181584502011e-06
1.734	5.91611620137655e-06
1.736	5.75098106203598e-06
1.738	5.53644158785005e-06
1.74	5.27362223046168e-06
1.742	4.96455433562915e-06
1.744	4.6106272098001e-06
1.747	4.00158703861564e-06
1.75	3.30669872106171e-06
1.753	2.53726707732937e-06
1.756	1.7059836157074e-06
1.76	5.25306470322562e-07
1.766	-1.32887105941393e-06
1.772	-3.17158169238496e-06
1.776	-4.33224129281484e-06
1.779	-5.14239209614686e-06
1.782	-5.88537900370056e-06
1.785	-6.5488154383786e-06
1.787	-6.94136977408277e-06
1.789	-7.29056487891455e-06
1.791	-7.59388108839687e-06
1.793	-7.84912502105328e-06
1.795	-8.0539589433215e-06
1.797	-8.2068054769735e-06
1.799	-8.30693882392097e-06
1.801	-8.35279795374788e-06
1.803	-8.34408573702206e-06
1.805	-8.28077097914104e-06
1.807	-8.16286939375743e-06
1.809	-7.99077765556433e-06
1.811	-7.76556814408025e-06
1.813	-7.48842500719604e-06
1.815	-7.16077435214402e-06
1.817	-6.78483753624448e-06
1.819	-6.36210918436575e-06
1.821	-5.8954898758401e-06
1.824	-5.11870555541805e-06
1.827	-4.25936171843944e-06
1.83	-3.3283296030362e-06
1.833	-2.33744602873287e-06
1.837	-9.45924101714013e-07
1.842	8.61637113658276e-07
1.85	3.75923671391831e-06
1.854	5.14075008339887e-06
1.857	6.12120860665755e-06
1.86	7.04024081343846e-06
1.863	7.88598076795211e-06
1.866	8.64749094375838e-06
1.868	9.10352418337368e-06
1.87	9.51527926140727e-06
1.872	9.88021218084612e-06
1.874	1.01960599163675e-05
1.876	1.04611172986324e-05
1.878	1.06737806806478e-05
1.88	1.08327263479424e-05
1.882	1.09367149025985e-05
1.884	1.09851514338288e-05
1.886	1.09773309482364e-05
1.888	1.09136632637785e-05
1.89	1.07934860782422e-05
1.892	1.06178550502989e-05
1.894	1.03871835612779e-05
1.896	1.01027027827882e-05
1.898	9.76565221044723e-06
1.9	9.37758663077659e-06
1.902	8.94037256315983e-06
1.904	8.45614346900447e-06
1.906	7.92796578430455e-06
1.909	7.05779895682213e-06
1.912	6.10399986733512e-06
1.915	5.07780568881344e-06
1.918	3.99149593910408e-06
1.922	2.47300296152275e-06
1.928	1.14259014694085e-07
1.934	-2.23251295672355e-06
1.938	-3.72788978530991e-06
1.941	-4.7861985752462e-06
1.944	-5.77277022273393e-06
1.946	-6.38336583058674e-06
1.948	-6.95119771698671e-06
1.95	-7.47147985080687e-06
1.952	-7.94075550381024e-06
1.954	-8.35508435947929e-06
1.956	-8.71089078913201e-06
1.958	-9.00479426313439e-06
1.96	-9.23353842274821e-06
1.962	-9.39464575466786e-06
1.964	-9.48618373008969e-06
1.966	-9.50491457274438e-06
1.968	-9.45053017709085e-06
1.97	-9.32094516592485e-06
1.972	-9.11553739335602e-06
1.974	-8.83416594810171e-06
1.976	-8.47690805549917e-06
1.978	-8.04445654623009e-06
1.98	-7.53793107399758e-06
1.982	-6.95921120907883e-06
1.984	-6.31082534141569e-06
1.986	-5.59550005441167e-06
1.988	-4.8167442940894e-06
1.99	-3.97908949167913e-06
1.992	-3.08728388631607e-06
1.994	-2.1472879456752e-06
1.997	-6.5962612083581e-07
2	8.98463952125894e-07
2.005	3.5742532045191e-06
2.009	5.69648151760305e-06
2.012	7.21758055099997e-06
2.014	8.17410460207668e-06
2.016	9.06787187737734e-06
2.018	9.88491085074372e-06
2.02	1.0608694193337e-05
2.022	1.12227928443787e-05
2.023	1.1483833985082e-05
2.024	1.171052264759e-05
2.025	1.19015229298469e-05
2.026	1.20539811714337e-05
2.027	1.21667302170891e-05
2.028	1.22370786321824e-05
2.029	1.22634110866215e-05
2.03	1.22440200112095e-05
2.031	1.21777689088276e-05
2.032	1.20629323934196e-05
2.033	1.18991079016695e-05
2.034	1.1685136771078e-05
2.035	1.14213141415576e-05
2.036	1.11072210380314e-05
2.037	1.07434543910045e-05
2.038	1.03312627128815e-05
2.039	9.87204878200032e-06
2.04	9.36747867008592e-06
2.041	8.81972247235296e-06
2.042	8.23168798724794e-06
2.043	7.60588963899522e-06
2.044	6.94582169380453e-06
2.046	5.53701560868092e-06
2.048	4.03657873526697e-06
2.051	1.68831510016787e-06
2.054	-6.69392731467155e-07
2.056	-2.18630373538531e-06
2.058	-3.61706428186892e-06
2.059	-4.28877974023578e-06
2.06	-4.92479413871649e-06
2.061	-5.52050499003087e-06
2.062	-6.0713190030981e-06
2.063	-6.57239838552925e-06
2.064	-7.01847839224001e-06
2.065	-7.40513871555493e-06
2.066	-7.72757081968223e-06
2.067	-7.9811274975583e-06
2.068	-8.16104800982487e-06
2.069	-8.26362731309871e-06
2.07	-8.28448826517558e-06
2.071	-8.22030204084001e-06
2.072	-8.06885903870125e-06
2.073	-7.82794554687882e-06
2.074	-7.49705408509271e-06
2.075	-7.07654427145599e-06
2.076	-6.56762246542542e-06
2.077	-5.9737424766837e-06
2.078	-5.29926649761592e-06
2.079	-4.55016168032785e-06
2.08	-3.73420338384278e-06
2.081	-2.86031925789132e-06
2.082	-1.93938782722114e-06
2.084	-6.55237286650845e-09
2.086	1.95192223273466e-06
2.087	2.90168841665661e-06
2.088	3.81007500394048e-06
2.089	4.66048065383973e-06
2.09	5.43703154853858e-06
2.091	6.1243599187577e-06
2.092	6.70845766492789e-06
2.093	7.17694957508286e-06
2.094	7.51866648585064e-06
2.095	7.72513986291301e-06
2.096	7.79024577290954e-06
2.097	7.71046554604027e-06
2.098	7.48491133073514e-06
2.099	7.11644551110169e-06
2.1	6.60974204080844e-06
2.101	5.9738097597517e-06
2.102	5.21909731610037e-06
2.103	4.36033803907776e-06
2.104	3.41376381918224e-06
2.105	2.39766816179099e-06
2.107	2.41423638414062e-07
2.109	-1.9314699848394e-06
2.11	-2.9666615439794e-06
2.111	-3.9377317513356e-06
2.112	-4.82371835097695e-06
2.113	-5.60518252079589e-06
2.114	-6.26507621426242e-06
2.115	-6.78903986273127e-06
2.116	-7.16558246693921e-06
2.117	-7.38652378551308e-06
2.118	-7.44724426038346e-06
2.119	-7.34671766888795e-06
2.12	-7.08781444025419e-06
2.121	-6.67656188113597e-06
2.122	-6.12306881109248e-06
2.123	-5.44006372571459e-06
2.124	-4.64371046149381e-06
2.125	-3.75220360293582e-06
2.126	-2.78616421045541e-06
2.128	-7.19313938191135e-07
2.13	1.37197020499968e-06
2.131	2.36916540430343e-06
2.132	3.30503331369414e-06
2.133	4.15975254774992e-06
2.134	4.91560317339435e-06
2.135	5.55769160826003e-06
2.136	6.07334814262117e-06
2.137	6.45329232984437e-06
2.138	6.69136991504615e-06
2.139	6.78448628654849e-06
2.14	6.73263838280036e-06
2.141	6.53918659132557e-06
2.142	6.20978485876833e-06
2.143	5.753596508562e-06
2.144	5.18127580662053e-06
2.145	4.50606498691997e-06
2.146	3.74250852708258e-06
2.147	2.90656555890223e-06
2.148	2.0149276789283e-06
2.15	1.33457549011951e-07
2.152	-1.76575795762801e-06
2.153	-2.68204480935452e-06
2.154	-3.55663611806278e-06
2.155	-4.37711237655236e-06
2.156	-5.13227228626789e-06
2.157	-5.81246951991687e-06
2.158	-6.41040969373563e-06
2.159	-6.91998827306861e-06
2.16	-7.33719728884807e-06
2.161	-7.65996272278358e-06
2.162	-7.88757722336442e-06
2.163	-8.02081512318864e-06
2.164	-8.06213952841972e-06
2.165	-8.01522589810588e-06
2.166	-7.88462875345175e-06
2.167	-7.67603869800126e-06
2.168	-7.39570271957035e-06
2.169	-7.05058888694765e-06
2.17	-6.64798552918455e-06
2.171	-6.19533393209082e-06
2.172	-5.70018644108217e-06
2.174	-4.61273226726178e-06
2.176	-3.44261785922839e-06
2.18	-1.05407195682972e-06
2.182	8.49548973391734e-08
2.184	1.14882970780883e-06
2.186	2.11859852949914e-06
2.188	2.98251642316671e-06
2.19	3.7341527932e-06
2.192	4.37099519956519e-06
2.194	4.89348024323988e-06
2.196	5.30307520829609e-06
2.198	5.60221385903503e-06
2.2	5.79275211087804e-06
2.202	5.87632463400212e-06
2.204	5.85399842290002e-06
2.206	5.72618005278969e-06
2.208	5.49358706880554e-06
2.21	5.15705921344534e-06
2.212	4.718441702245e-06
2.214	4.18102273869181e-06
2.216	3.55018823583464e-06
2.218	2.83301092718347e-06
2.22	2.03959294697853e-06
2.222	1.18209980026762e-06
2.225	-1.9068767276309e-07
2.232	-3.46897885350472e-06
2.234	-4.33009040534671e-06
2.236	-5.11773679257033e-06
2.238	-5.811243038778e-06
2.239	-6.11666094751939e-06
2.24	-6.39152128023568e-06
2.241	-6.63391835864502e-06
2.242	-6.84189155641945e-06
2.243	-7.01383488266316e-06
2.244	-7.14833928405767e-06
2.245	-7.24401422580456e-06
2.246	-7.300025664847e-06
2.247	-7.31546272980665e-06
2.248	-7.28988143094966e-06
2.249	-7.22296494704011e-06
2.25	-7.11461032487648e-06
2.251	-6.96517900244942e-06
2.252	-6.77496071954664e-06
2.253	-6.544854472601e-06
2.254	-6.27563040467294e-06
2.255	-5.96865155699788e-06
2.256	-5.62525595970698e-06
2.257	-5.24712522054216e-06
2.258	-4.83610793899913e-06
2.26	-3.92394198467372e-06
2.262	-2.9074877465618e-06
2.264	-1.80799431603873e-06
2.266	-6.48814638459783e-07
2.274	4.08164911558373e-06
2.276	5.16075497891677e-06
2.278	6.15061133490968e-06
2.28	7.03031437243595e-06
2.281	7.42300694245301e-06
2.282	7.78145451363343e-06
2.283	8.10384984362145e-06
2.284	8.38859704188621e-06
2.285	8.63419682595179e-06
2.286	8.83937310725003e-06
2.287	9.00326486252823e-06
2.288	9.125033939128e-06
2.289	9.20416695571191e-06
2.29	9.24041047767332e-06
2.291	9.23364406446581e-06
2.292	9.18396895066564e-06
2.293	9.09190807263371e-06
2.294	8.95801965672405e-06
2.295	8.78309785257159e-06
2.296	8.5682793740105e-06
2.297	8.31475224671863e-06
2.298	8.02405010436047e-06
2.299	7.69768711350594e-06
2.3	7.33765510840811e-06
2.302	6.52441842596829e-06
2.304	5.60204315025459e-06
2.306	4.59022828724898e-06
2.308	3.51048241586938e-06
2.311	1.81251037467689e-06
2.316	-1.03480605684325e-06
2.318	-2.11440557951192e-06
2.32	-3.12884777553535e-06
2.322	-4.05946056147855e-06
2.324	-4.88973010170923e-06
2.326	-5.60558413642553e-06
2.327	-5.91687784279316e-06
2.328	-6.19546116453762e-06
2.329	-6.44034741892341e-06
2.33	-6.65065046412394e-06
2.331	-6.82580919875164e-06
2.332	-6.96529843136062e-06
2.333	-7.06886997736689e-06
2.334	-7.13642667449221e-06
2.335	-7.1680456015244e-06
2.336	-7.16390537292e-06
2.337	-7.12452592743773e-06
2.338	-7.05042140403123e-06
2.339	-6.94233414044731e-06
2.34	-6.80110146422663e-06
2.341	-6.62782656046801e-06
2.343	-6.18973721167038e-06
2.345	-5.63874883496851e-06
2.347	-4.98720882280423e-06
2.349	-4.24884659011582e-06
2.351	-3.43843307959446e-06
2.353	-2.57139328940781e-06
2.356	-1.1993104553909e-06
2.363	2.06376690226051e-06
2.365	2.94669359846012e-06
2.367	3.7841905182745e-06
2.369	4.5655344047546e-06
2.371	5.28136956745584e-06
2.373	5.92386225317654e-06
2.375	6.48684225446061e-06
2.377	6.96559566382149e-06
2.379	7.35699034759563e-06
2.381	7.65942669644915e-06
2.383	7.87267407176273e-06
2.385	7.99787598548818e-06
2.387	8.03739172994256e-06
2.389	7.99468645151791e-06
2.391	7.87419658099253e-06
2.393	7.68124344219245e-06
2.395	7.42180417301341e-06
2.397	7.1024198495806e-06
2.399	6.73014533969507e-06
2.402	6.08855925232632e-06
2.405	5.3697210669057e-06
2.409	4.33495318130639e-06
2.418	1.96258863738308e-06
2.421	1.23281141917175e-06
2.424	5.62412409976787e-07
2.427	-3.52591271735037e-08
2.43	-5.49601835153624e-07
2.432	-8.42217411367585e-07
2.434	-1.09258827674097e-06
2.436	-1.29957714456452e-06
2.438	-1.46252349964016e-06
2.44	-1.58126630811495e-06
2.442	-1.65606276691932e-06
2.444	-1.68762383712107e-06
2.446	-1.67702943087988e-06
2.449	-1.58539467154384e-06
2.452	-1.40862759590021e-06
2.455	-1.15455527094355e-06
2.458	-8.32290726116014e-07
2.461	-4.52009913942675e-07
2.465	1.26122137622531e-07
2.47	9.23576978451024e-07
2.48	2.55009025007524e-06
2.484	3.13131826423785e-06
2.487	3.51513039653639e-06
2.49	3.84210055504042e-06
2.493	4.10206145051717e-06
2.496	4.28571898858365e-06
2.499	4.38474742470163e-06
2.501	4.40013244862314e-06
2.503	4.37280910414728e-06
2.505	4.301167705556e-06
2.507	4.18384717182363e-06
2.509	4.01976139219329e-06
2.511	3.8080861983758e-06
2.513	3.54828450710443e-06
2.515	3.24009351260202e-06
2.517	2.88354886013309e-06
2.519	2.47897992977641e-06
2.521	2.02701013485296e-06
2.523	1.52854363388855e-06
2.525	9.84802602133072e-07
2.527	3.97278489217001e-07
2.529	-2.32231603725097e-07
2.532	-1.25062854294811e-06
2.535	-2.35063020426196e-06
2.538	-3.52277709492199e-06
2.541	-4.7560125802093e-06
2.545	-6.46878562005071e-06
2.551	-9.05406719109436e-06
2.553	-9.86875219588512e-06
2.555	-1.06295473134566e-05
2.557	-1.13143286935014e-05
2.559	-1.19000399942948e-05
2.56	-1.21486611037724e-05
2.561	-1.23642051441664e-05
2.562	-1.25441908549462e-05
2.563	-1.26863495628626e-05
2.564	-1.27886554421863e-05
2.565	-1.28493728226431e-05
2.566	-1.28670831669453e-05
2.567	-1.28407135573383e-05
2.568	-1.27695410734319e-05
2.569	-1.265323966404e-05
2.57	-1.24918286861231e-05
2.571	-1.22857016311428e-05
2.572	-1.20355664101623e-05
2.573	-1.17424672110289e-05
2.574	-1.14077347657116e-05
2.575	-1.10329725089287e-05
2.576	-1.06200420386671e-05
2.577	-1.01710127742294e-05
2.578	-9.6881607047905e-06
2.58	-8.6309031450682e-06
2.582	-7.46933864981258e-06
2.584	-6.22588321519402e-06
2.586	-4.92350034164701e-06
2.59	-2.23161934531646e-06
2.593	-2.17720875106409e-07
2.595	1.08897055373092e-06
2.597	2.35007680426946e-06
2.599	3.55428863052509e-06
2.601	4.69314948681188e-06
2.603	5.76096473814403e-06
2.605	6.75468377142607e-06
2.607	7.67352862851567e-06
2.609	8.51877004848234e-06
2.611	9.29321756526491e-06
2.613	1.00008325061296e-05
2.615	1.06463264195611e-05
2.617	1.12346421552445e-05
2.619	1.17706051092625e-05
2.621	1.22585538626652e-05
2.623	1.27020127749233e-05
2.625	1.31035023844817e-05
2.628	1.36296370802924e-05
2.63	1.39293349201708e-05
2.632	1.41863051448254e-05
2.634	1.43976834303672e-05
2.636	1.45596905971601e-05
2.638	1.46678119241628e-05
2.64	1.47170914264194e-05
2.642	1.47023980723304e-05
2.644	1.46186898977163e-05
2.646	1.44613554171613e-05
2.648	1.42264014373339e-05
2.65	1.3910754582902e-05
2.652	1.35124048359359e-05
2.654	1.30305979064715e-05
2.656	1.24659302569441e-05
2.658	1.18203773924463e-05
2.66	1.10973471940667e-05
2.662	1.03016065544637e-05
2.664	9.43919306184426e-06
2.666	8.51732368722935e-06
2.668	7.54422919690967e-06
2.671	6.00850966581135e-06
2.675	3.87088351860854e-06
2.681	6.39199202012719e-07
2.684	-9.14474214575023e-07
2.686	-1.90605264105415e-06
2.688	-2.85277802802852e-06
2.69	-3.74741778230714e-06
2.692	-4.58365142819162e-06
2.694	-5.35611426588645e-06
2.696	-6.06040400619179e-06
2.698	-6.69309548761987e-06
2.7	-7.25172086823989e-06
2.702	-7.73473835469218e-06
2.704	-8.14150671768488e-06
2.706	-8.47219316302272e-06
2.708	-8.72775399241021e-06
2.71	-8.90982967227671e-06
2.712	-9.02070029162871e-06
2.714	-9.06317744320262e-06
2.716	-9.04057064943231e-06
2.718	-8.95657295885144e-06
2.72	-8.81520191775564e-06
2.722	-8.62074663388057e-06
2.724	-8.37766657291183e-06
2.726	-8.09056508099815e-06
2.729	-7.58758370267287e-06
2.732	-7.01183524753901e-06
2.735	-6.37886296672718e-06
2.739	-5.47170572229305e-06
2.746	-3.80196519600418e-06
2.752	-2.38567668198186e-06
2.756	-1.4907278700349e-06
2.76	-6.56563978296276e-07
2.764	1.02837953264157e-07
2.767	6.17015836645862e-07
2.77	1.08021582878592e-06
2.773	1.49039995012146e-06
2.776	1.84643444622878e-06
2.779	2.148054929485e-06
2.782	2.39574093452433e-06
2.785	2.5906526897046e-06
2.788	2.73452625876303e-06
2.791	2.82959844621899e-06
2.795	2.88507012502492e-06
2.799	2.86568359619821e-06
2.803	2.77932275949411e-06
2.807	2.63431506919432e-06
2.812	2.38353448978046e-06
2.817	2.07085492043291e-06
2.823	1.63556716170632e-06
2.828	1.2238732232106e-06
2.831	9.34370436134202e-07
2.834	5.83014919008917e-07
2.836	2.96686481604524e-07
2.838	-4.57316744473246e-08
2.84	-4.56250636382549e-07
2.842	-9.44810489400538e-07
2.844	-1.5178696699536e-06
2.846	-2.17724893492033e-06
2.848	-2.9192355910368e-06
2.85	-3.73407973341955e-06
2.852	-4.60591085627016e-06
2.859	-7.76066245311569e-06
2.861	-8.57180109026245e-06
2.863	-9.28639546149412e-06
2.864	-9.5983075274475e-06
2.865	-9.87540803087938e-06
2.866	-1.01145788455881e-05
2.867	-1.03129807529356e-05
2.868	-1.04680823982406e-05
2.869	-1.05777128540652e-05
2.87	-1.06400733157486e-05
2.871	-1.06537716266786e-05
2.872	-1.06178412728752e-05
2.873	-1.05317624923273e-05
2.874	-1.03954699950393e-05
2.875	-1.02093684546389e-05
2.876	-9.97432785787566e-06
2.877	-9.69168428444078e-06
2.878	-9.36324170819347e-06
2.879	-8.99124677289365e-06
2.88	-8.5783844196996e-06
2.881	-8.12774933223182e-06
2.883	-7.12745208986121e-06
2.885	-6.02230481572263e-06
2.887	-4.84881886375632e-06
2.891	-2.45756999373015e-06
2.893	-1.3230242812412e-06
2.895	-2.83447205262632e-07
2.896	1.88867130823667e-07
2.897	6.23691631673751e-07
2.898	1.01702150079319e-06
2.899	1.36519580884453e-06
2.9	1.66493236353205e-06
2.901	1.91335854538011e-06
2.902	2.10803002520521e-06
2.903	2.2469569964656e-06
2.904	2.32862042182091e-06
2.905	2.35197982956237e-06
2.906	2.31648208881552e-06
2.907	2.22206432187733e-06
2.908	2.06915274603148e-06
2.909	1.85864804436164e-06
2.91	1.59192374482586e-06
2.911	1.27080379819233e-06
2.912	8.97547380418473e-07
2.913	4.74818692808299e-07
2.914	5.66927838008269e-09
2.915	-5.06499278074557e-07
2.916	-1.05796292615423e-06
2.917	-1.64471276509204e-06
2.919	-2.90682800763165e-06
2.921	-4.25647828361519e-06
2.928	-9.1097638659221e-06
2.93	-1.03759363332401e-05
2.931	-1.0966915401589e-05
2.932	-1.15246903176214e-05
2.933	-1.20457406485031e-05
2.934	-1.25268306865323e-05
2.935	-1.29650272233661e-05
2.936	-1.33577111514072e-05
2.937	-1.37025876751906e-05
2.938	-1.39976935278341e-05
2.939	-1.42414008976743e-05
2.94	-1.44324186104328e-05
2.941	-1.45697909745834e-05
2.942	-1.46528937960966e-05
2.943	-1.46814276726914e-05
2.944	-1.46554107551822e-05
2.945	-1.45751651459136e-05
2.946	-1.44413079610217e-05
2.947	-1.42547344053057e-05
2.948	-1.40166028526068e-05
2.949	-1.37283179313386e-05
2.95	-1.33915122706441e-05
2.951	-1.30080271762978e-05
2.952	-1.25798925445508e-05
2.953	-1.21093091456359e-05
2.954	-1.15986228959031e-05
2.955	-1.10503103663007e-05
2.956	-1.04669534177759e-05
2.958	-9.20585074837277e-06
2.96	-7.83735231824068e-06
2.962	-6.38395698793204e-06
2.964	-4.86805844435168e-06
2.967	-2.52440088033268e-06
2.972	1.40256234182345e-06
2.974	2.92999179407616e-06
2.976	4.41093360947775e-06
2.978	5.83376975882288e-06
2.98	7.18899205764956e-06
2.982	8.4691441077922e-06
2.984	9.6687338952961e-06
2.986	1.07840808638571e-05
2.988	1.18131833337642e-05
2.99	1.27554967370713e-05
2.992	1.36117573230621e-05
2.994	1.43837619059894e-05
2.996	1.5074170597984e-05
2.998	1.56862999851626e-05
3	1.62239469174708e-05
3.002	1.66911971888339e-05
3.004	1.70922636515414e-05
3.006	1.74313659204728e-05
3.008	1.77126044302867e-05
3.01	1.79398311122014e-05
3.012	1.8116636936405e-05
3.014	1.82462124964644e-05
3.016	1.83313816721764e-05
3.019	1.8380964331044e-05
3.022	1.83421850810106e-05
3.025	1.82192704780704e-05
3.028	1.80145853043712e-05
3.031	1.7728985820753e-05
3.034	1.7362095574569e-05
3.037	1.69128160454335e-05
3.04	1.63796224939006e-05
3.043	1.57610267326191e-05
3.046	1.50558933924572e-05
3.049	1.42637845570448e-05
3.052	1.33852135633106e-05
3.055	1.24218378179108e-05
3.058	1.13766323917019e-05
3.061	1.0253987209552e-05
3.064	9.05965031705591e-06
3.067	7.80091163754548e-06
3.07	6.48636683031611e-06
3.074	4.66403997378961e-06
3.079	2.31217175716836e-06
3.088	-1.94852440138504e-06
3.092	-3.77351678793048e-06
3.095	-5.08509683605496e-06
3.098	-6.33201450028764e-06
3.101	-7.50057279041982e-06
3.103	-8.22960154955865e-06
3.105	-8.91421850823804e-06
3.107	-9.55087798537591e-06
3.109	-1.013613580092e-05
3.111	-1.06668427601875e-05
3.113	-1.11399536741885e-05
3.115	-1.15527106281377e-05
3.117	-1.19025587590471e-05
3.119	-1.21871953115971e-05
3.121	-1.24045371610038e-05
3.123	-1.25529066838936e-05
3.125	-1.26307019456817e-05
3.127	-1.26367316166665e-05
3.129	-1.25700505702042e-05
3.131	-1.24299586161669e-05
3.133	-1.22161588045344e-05
3.135	-1.19285304247541e-05
3.137	-1.15673344254219e-05
3.139	-1.11330385266228e-05
3.141	-1.06265258121852e-05
3.143	-1.00488716281433e-05
3.145	-9.40149136319235e-06
3.147	-8.68604918835558e-06
3.149	-7.90451102083978e-06
3.151	-7.05916096421788e-06
3.153	-6.15247223656468e-06
3.155	-5.18725861375913e-06
3.157	-4.1665695196258e-06
3.159	-3.09364035366855e-06
3.161	-1.97207536878352e-06
3.163	-8.05635906431235e-07
3.166	1.01955720666069e-06
3.169	2.92231679743793e-06
3.172	4.8875085436606e-06
3.176	7.57677738683071e-06
3.188	1.57230208959191e-05
3.191	1.76806916059036e-05
3.194	1.95688634363478e-05
3.196	2.07796065243571e-05
3.198	2.19453457273033e-05
3.2	2.30605112232496e-05
3.202	2.41196498524943e-05
3.204	2.5117342376646e-05
3.206	2.6048306231985e-05
3.208	2.69074495200528e-05
3.21	2.7689687525978e-05
3.212	2.83903261948382e-05
3.214	2.90046248974107e-05
3.216	2.95283646156719e-05
3.218	2.99573367623651e-05
3.22	3.02876326134793e-05
3.222	3.05158114457527e-05
3.224	3.06385238513229e-05
3.226	3.06529594755744e-05
3.228	3.05565120815032e-05
3.23	3.03470783897808e-05
3.232	3.00228904084321e-05
3.234	2.95826993195192e-05
3.236	2.90256063202321e-05
3.238	2.83512458789659e-05
3.24	2.75597770080793e-05
3.242	2.66518950979844e-05
3.244	2.56287705990843e-05
3.246	2.4492163055001e-05
3.248	2.32444761198991e-05
3.25	2.18887402123613e-05
3.252	2.04285032445739e-05
3.254	1.88680215096326e-05
3.256	1.72122276413944e-05
3.258	1.54668509129152e-05
3.26	1.36381233470928e-05
3.262	1.17329920161779e-05
3.264	9.75940685599141e-06
3.266	7.72590871811474e-06
3.268	5.64173793904388e-06
3.271	2.44277571326279e-06
3.276	-2.98728781267243e-06
3.28	-7.3048192881231e-06
3.282	-9.41526582032282e-06
3.284	-1.14725603008736e-05
3.286	-1.34601895709352e-05
3.288	-1.53603446531037e-05
3.29	-1.71545585860855e-05
3.291	-1.80059872860738e-05
3.292	-1.88234816995703e-05
3.293	-1.9604626418257e-05
3.294	-2.03469034030235e-05
3.295	-2.10473831678826e-05
3.296	-2.17036957064209e-05
3.297	-2.23126563145826e-05
3.298	-2.2871761903076e-05
3.299	-2.33779724307936e-05
3.3	-2.38282875155704e-05
3.301	-2.42200488163036e-05
3.302	-2.45498491757701e-05
3.303	-2.48145807528743e-05
3.304	-2.50114082973596e-05
3.305	-2.51369243908783e-05
3.306	-2.51877707651005e-05
3.307	-2.51611173265331e-05
3.308	-2.50534843324601e-05
3.309	-2.48621479457256e-05
3.31	-2.45841656436596e-05
3.311	-2.4217005590188e-05
3.312	-2.37581165958289e-05
3.313	-2.3205564390949e-05
3.314	-2.25574806478335e-05
3.315	-2.18124356035077e-05
3.316	-2.09695408983634e-05
3.317	-2.00281076043751e-05
3.318	-1.89884973202936e-05
3.319	-1.78509697885687e-05
3.32	-1.66170469526605e-05
3.321	-1.52885564421723e-05
3.322	-1.38681282120245e-05
3.323	-1.23591277763069e-05
3.324	-1.07653072518588e-05
3.325	-9.09156484318885e-06
3.326	-7.34258673062982e-06
3.327	-5.52475435888766e-06
3.328	-3.64412174747031e-06
3.329	-1.70794295684118e-06
3.33	2.75992677600811e-07
3.331	2.29971556287012e-06
3.333	6.43046006310044e-06
3.337	1.4754207169787e-05
3.338	1.6788433475412e-05
3.339	1.87823110131546e-05
3.34	2.07250520372071e-05
3.341	2.26051490788137e-05
3.342	2.44110587956925e-05
3.343	2.61313219169779e-05
3.344	2.77539521587045e-05
3.345	2.92671607837747e-05
3.346	3.06587386429413e-05
3.347	3.1916551002098e-05
3.348	3.30288496552811e-05
3.349	3.39832851672384e-05
3.35	3.47682365084978e-05
3.351	3.53717685310784e-05
3.352	3.57824777168503e-05
3.353	3.59898170518846e-05
3.354	3.59839440591259e-05
3.355	3.57562007504697e-05
3.356	3.5299650326337e-05
3.357	3.46089134080074e-05
3.358	3.36811206960164e-05
3.359	3.25154563451946e-05
3.36	3.11141917688218e-05
3.361	2.94820474291413e-05
3.362	2.76278233872773e-05
3.363	2.55624157983192e-05
3.364	2.3301423356159e-05
3.365	2.08631814171412e-05
3.366	1.82697409414345e-05
3.367	1.55466724933717e-05
3.368	1.27223626513739e-05
3.369	9.82839000585045e-06
3.371	3.96775674005312e-06
3.372	1.0737997104826e-06
3.373	-1.74582911682819e-06
3.374	-4.45321270881038e-06
3.375	-7.01113218148919e-06
3.376	-9.38327105615144e-06
3.377	-1.15358160712731e-05
3.378	-1.34369018951475e-05
3.379	-1.50585849159057e-05
3.38	-1.63763264229289e-05
3.381	-1.73705479706854e-05
3.382	-1.80264417277698e-05
3.383	-1.83342802753117e-05
3.384	-1.82908273718141e-05
3.385	-1.78982234739777e-05
3.386	-1.71645117479358e-05
3.387	-1.61042743869189e-05
3.388	-1.47375422923091e-05
3.389	-1.30899547183816e-05
3.39	-1.11919814980155e-05
3.391	-9.07962289886655e-06
3.392	-6.79151824733992e-06
3.393	-4.3706549384126e-06
3.394	-1.86194676921048e-06
3.396	3.23274132174589e-06
3.397	5.72437922130575e-06
3.398	8.11774838371804e-06
3.399	1.03692735375915e-05
3.4	1.24383331208122e-05
3.401	1.42885420064687e-05
3.402	1.58872052846704e-05
3.403	1.72076254507658e-05
3.404	1.82285651337821e-05
3.405	1.89343258254482e-05
3.406	1.93161284709475e-05
3.407	1.93707113513852e-05
3.408	1.91023040745364e-05
3.409	1.85197571234141e-05
3.41	1.76391787176655e-05
3.411	1.64813159440058e-05
3.412	1.5072090553403e-05
3.413	1.34405143352723e-05
3.414	1.16211708656166e-05
3.415	9.64952848292455e-06
3.416	7.56349852437666e-06
3.417	5.4029878704398e-06
3.419	1.01421474774099e-06
3.42	-1.13720615146917e-06
3.421	-3.21145817316904e-06
3.422	-5.17496226315473e-06
3.423	-6.99788291846914e-06
3.424	-8.65328220278627e-06
3.425	-1.01179256031259e-05
3.426	-1.13733295163954e-05
3.427	-1.24045809872797e-05
3.428	-1.3201450500766e-05
3.429	-1.37579763084261e-05
3.43	-1.40725424166988e-05
3.431	-1.41469241992098e-05
3.432	-1.39875969420444e-05
3.433	-1.36037026283731e-05
3.434	-1.30085581160344e-05
3.435	-1.22177304673343e-05
3.436	-1.12491840669193e-05
3.437	-1.01236439693508e-05
3.438	-8.86352966311676e-06
3.439	-7.49199977612136e-06
3.44	-6.03401803900283e-06
3.441	-4.51513412080828e-06
3.444	1.51362581135572e-07
3.445	1.65933775075899e-06
3.446	3.104162535017e-06
3.447	4.46241907425815e-06
3.448	5.71480536759594e-06
3.449	6.84215996571425e-06
3.45	7.82805473331649e-06
3.451	8.65907640523744e-06
3.452	9.32350818327876e-06
3.453	9.8133760255692e-06
3.454	1.01227742010934e-05
3.455	1.02496598017865e-05
3.456	1.01953729139126e-05
3.457	9.96312877532546e-06
3.458	9.56041064004154e-06
3.459	8.99678719878949e-06
3.46	8.28544481645821e-06
3.461	7.44127047092036e-06
3.462	6.48194829278026e-06
3.463	5.42671649572668e-06
3.464	4.29609249952279e-06
3.465	3.11221122473171e-06
3.468	-5.35189259132096e-07
3.469	-1.70965053314376e-06
3.47	-2.8283874904389e-06
3.471	-3.87360718434593e-06
3.472	-4.82835506510071e-06
3.473	-5.67876653612132e-06
3.474	-6.41246132815354e-06
3.475	-7.02166764643408e-06
3.476	-7.49901694252486e-06
3.477	-7.84211035664839e-06
3.478	-8.05023560435103e-06
3.479	-8.12609285283372e-06
3.48	-8.07458402096728e-06
3.481	-7.90322936605747e-06
3.482	-7.62152304822905e-06
3.483	-7.24101604898664e-06
3.484	-6.77504013690822e-06
3.485	-6.23741165917124e-06
3.486	-5.64334687336299e-06
3.488	-4.34850878416881e-06
3.491	-2.36856517865647e-06
3.492	-1.75569339155857e-06
3.493	-1.18659271652888e-06
3.494	-6.71913602090513e-07
3.495	-2.20295947706006e-07
3.496	1.61499202455673e-07
3.497	4.6813221921127e-07
3.498	6.95996056343517e-07
3.499	8.4354496632244e-07
3.5	9.10842393508915e-07
3.501	8.99214225746903e-07
3.502	8.12219246526524e-07
3.503	6.53729928856706e-07
3.504	4.29723923112135e-07
3.505	1.46961053992811e-07
3.506	-1.87445627908289e-07
3.507	-5.64734946806311e-07
3.509	-1.41377117834907e-06
3.514	-3.66214416480659e-06
3.515	-4.06430745503172e-06
3.516	-4.43271988537219e-06
3.517	-4.76148194916703e-06
3.518	-5.04444446836061e-06
3.519	-5.27797507299255e-06
3.52	-5.4572631231764e-06
3.521	-5.58021042174062e-06
3.522	-5.64444737793934e-06
3.523	-5.6497010838541e-06
3.524	-5.5949542385747e-06
3.525	-5.48172344316811e-06
3.526	-5.31115276647398e-06
3.527	-5.08586042702319e-06
3.528	-4.80854290518806e-06
3.529	-4.48317749857097e-06
3.53	-4.11392435761826e-06
3.531	-3.70564462848222e-06
3.533	-2.79270450143088e-06
3.535	-1.79038597902803e-06
3.54	7.87635991983393e-07
3.542	1.72126472453016e-06
3.543	2.14515057983533e-06
3.544	2.53378535486348e-06
3.545	2.88310432772221e-06
3.546	3.18901635054658e-06
3.547	3.44856700262852e-06
3.548	3.65867580320867e-06
3.549	3.81708626040478e-06
3.55	3.92191272879927e-06
3.551	3.97184032685516e-06
3.552	3.96697158588921e-06
3.553	3.90673346029047e-06
3.554	3.79156184315832e-06
3.555	3.6226687258889e-06
3.556	3.40169900159282e-06
3.557	3.13074681734804e-06
3.558	2.81214469666224e-06
3.559	2.4489660246374e-06
3.56	2.04520662983043e-06
3.561	1.60358329281962e-06
3.563	6.26146611004685e-07
3.565	-4.46437645962305e-07
3.568	-2.14639656004323e-06
3.571	-3.83003894199874e-06
3.573	-4.87500672008423e-06
3.574	-5.35994354411429e-06
3.575	-5.81383520259493e-06
3.576	-6.2325004606123e-06
3.577	-6.61252357403441e-06
3.578	-6.95044090637253e-06
3.579	-7.24290564591001e-06
3.58	-7.48819281781721e-06
3.581	-7.68364430037138e-06
3.582	-7.82754275086006e-06
3.583	-7.91882288808665e-06
3.584	-7.95701528311099e-06
3.585	-7.94167099105181e-06
3.586	-7.87320698947269e-06
3.587	-7.7522260681917e-06
3.588	-7.57986148514078e-06
3.589	-7.35763173320692e-06
3.59	-7.08762536838492e-06
3.591	-6.77249252767353e-06
3.592	-6.4149528951063e-06
3.593	-6.01787808118814e-06
3.594	-5.58489345792168e-06
3.596	-4.62639284748434e-06
3.598	-3.57165164999174e-06
3.601	-1.88537440326542e-06
3.604	-1.82229251244337e-07
3.606	9.04691630942978e-07
3.608	1.91570276264486e-06
3.61	2.82276524554703e-06
3.611	3.23008123270796e-06
3.612	3.60263778098613e-06
3.613	3.93932712672296e-06
3.614	4.23738810795271e-06
3.615	4.49614415831689e-06
3.616	4.71438367277699e-06
3.617	4.89138612280726e-06
3.618	5.02708264971119e-06
3.619	5.12110312111957e-06
3.62	5.17443094416592e-06
3.621	5.18720280862084e-06
3.622	5.16099142267024e-06
3.623	5.09705103191038e-06
3.624	4.9966031561155e-06
3.625	4.86195662574573e-06
3.627	4.49861729290291e-06
3.629	4.02577472513599e-06
3.631	3.46524002470261e-06
3.633	2.8392433861768e-06
3.636	1.83050315882838e-06
3.64	4.72952698338247e-07
3.642	-1.6481343667607e-07
3.644	-7.52088965327857e-07
3.646	-1.27513015701908e-06
3.648	-1.72326551783897e-06
3.65	-2.08881776231351e-06
3.652	-2.36723340307776e-06
3.654	-2.55808841487237e-06
3.656	-2.66216302780009e-06
3.658	-2.68393379787568e-06
3.66	-2.62946701834466e-06
3.662	-2.50684173686011e-06
3.664	-2.32539284272804e-06
3.666	-2.0955601245376e-06
3.669	-1.68305661762957e-06
3.674	-9.04918503685792e-07
3.679	-1.44776037380723e-07
3.682	2.51735190914815e-07
3.685	5.80790390003472e-07
3.688	8.31843037119029e-07
3.691	9.9918557605605e-07
3.694	1.08376083041151e-06
3.697	1.09116870028458e-06
3.7	1.0300626964721e-06
3.703	9.12605901071117e-07
3.707	6.9207832975593e-07
3.722	-2.33427178919499e-07
3.726	-3.76224712717033e-07
3.729	-4.30399837547668e-07
3.732	-4.352143054831e-07
3.735	-3.88529933559312e-07
3.738	-2.90285385950995e-07
3.741	-1.42440173434011e-07
3.745	1.26165843994386e-07
3.749	4.65108907832246e-07
3.754	9.65825327270409e-07
3.761	1.74791259333062e-06
3.769	2.64063529087366e-06
3.774	3.13517503691685e-06
3.778	3.46898067959955e-06
3.782	3.7326119031178e-06
3.785	3.87775150301195e-06
3.788	3.97268630791814e-06
3.791	4.01521132875615e-06
3.794	4.00300160485756e-06
3.797	3.93563820821896e-06
3.8	3.81228197898764e-06
3.803	3.63510505874132e-06
3.806	3.40552777267078e-06
3.809	3.12647348277295e-06
3.813	2.68477821130375e-06
3.817	2.17376843547612e-06
3.822	1.45795845085672e-06
3.828	5.27048383602846e-07
3.837	-8.809896341333e-07
3.841	-1.44412316238629e-06
3.844	-1.81541475807734e-06
3.847	-2.13333840903829e-06
3.85	-2.39404000801358e-06
3.853	-2.60110527694479e-06
3.857	-2.80693583576408e-06
3.862	-2.98571900625433e-06
3.868	-3.13258943762662e-06
3.873	-3.19532007075907e-06
3.876	-3.18618494077327e-06
3.879	-3.12432428462017e-06
3.882	-2.99595201713743e-06
3.885	-2.79222460353168e-06
3.888	-2.50959891623381e-06
3.891	-2.15179153961742e-06
3.894	-1.72852658142375e-06
3.898	-1.08827721589932e-06
3.909	7.5760284179438e-07
3.912	1.18928068459923e-06
3.915	1.55802387258319e-06
3.918	1.85208254244174e-06
3.921	2.06224936682986e-06
3.924	2.18438392707299e-06
3.927	2.21684266854538e-06
3.93	2.16077981551877e-06
3.933	2.02068703103464e-06
3.936	1.80372789682082e-06
3.939	1.51856152807994e-06
3.942	1.17597688564786e-06
3.946	6.49955280707104e-07
3.951	-7.59482405854328e-08
3.96	-1.38946217376201e-06
3.964	-1.90279898681922e-06
3.967	-2.23520422082402e-06
3.97	-2.51162129583093e-06
3.973	-2.723213847311e-06
3.976	-2.86300187557487e-06
3.979	-2.92483002972688e-06
3.982	-2.90529156998787e-06
3.985	-2.80204208813473e-06
3.988	-2.61440845328309e-06
3.991	-2.34393357345652e-06
3.994	-1.99462006911233e-06
3.997	-1.57105871601004e-06
4	-1.08035996504441e-06
4.003	-5.32017446985833e-07
4.007	2.71950290731127e-07
4.012	1.35261448264146e-06
4.021	3.31863145230926e-06
4.025	4.11687136292471e-06
4.028	4.65603660160241e-06
4.031	5.12915314132556e-06
4.034	5.52402996412127e-06
4.036	5.73880034426821e-06
4.038	5.91150900497439e-06
4.04	6.03954048905564e-06
4.042	6.12131351473977e-06
4.044	6.15495566158586e-06
4.046	6.13947879113397e-06
4.048	6.07426806276123e-06
4.05	5.95897768107534e-06
4.052	5.7938500637178e-06
4.054	5.57926532529507e-06
4.056	5.31699034489463e-06
4.058	5.00787256640933e-06
4.06	4.65404679594883e-06
4.063	4.04512543017432e-06
4.066	3.35037541621119e-06
4.069	2.58105474770787e-06
4.072	1.74980892175824e-06
4.076	5.68966926906e-07
4.082	-1.28534332155539e-06
4.088	-3.12833554794167e-06
4.092	-4.28933338092463e-06
4.095	-5.09974520568335e-06
4.098	-5.8429098430679e-06
4.101	-6.50677483982065e-06
4.103	-6.89936439535188e-06
4.105	-7.24881735969518e-06
4.107	-7.55245677197536e-06
4.109	-7.80779070908011e-06
4.111	-8.01286235763143e-06
4.113	-8.16614531728987e-06
4.115	-8.26625332273068e-06
4.117	-8.31254317112951e-06
4.119	-8.30425338627094e-06
4.121	-8.24094501261641e-06
4.123	-8.12335516009455e-06
4.125	-7.9518176878679e-06
4.127	-7.72667195647614e-06
4.129	-7.44996213697391e-06
4.131	-7.12260874990989e-06
4.133	-6.74681744960992e-06
4.135	-6.32436472791653e-06
4.137	-5.85811333486674e-06
4.14	-5.08195484982821e-06
4.143	-4.22295377511261e-06
4.146	-3.2924004038648e-06
4.149	-2.30208063634052e-06
4.153	-9.10929527364601e-07
4.158	8.95785614574152e-07
4.166	3.79221329005475e-06
4.17	5.17306259162353e-06
4.173	6.15336662690424e-06
4.176	7.07165703239809e-06
4.179	7.91706099434464e-06
4.182	8.67830222439636e-06
4.184	9.13408806546556e-06
4.186	9.54548649012565e-06
4.188	9.90982085191661e-06
4.19	1.02253719322931e-05
4.192	1.04903126061373e-05
4.194	1.07024825268809e-05
4.196	1.08611527505076e-05
4.198	1.09648474175827e-05
4.2	1.10130974526612e-05
4.202	1.10049593011752e-05
4.204	1.09407553861018e-05
4.206	1.08206152908963e-05
4.208	1.06446367542645e-05
4.21	1.04136786394093e-05
4.212	1.01289126828163e-05
4.214	9.79145798574166e-06
4.216	9.40321434939051e-06
4.218	8.96550823092923e-06
4.22	8.48127172403679e-06
4.222	7.9524238305595e-06
4.225	7.08214170153099e-06
4.228	6.1276342062655e-06
4.231	5.10108469420345e-06
4.234	4.01435792873883e-06
4.238	2.49533887242137e-06
4.244	1.3564988243786e-07
4.25	-2.21203452532848e-06
4.254	-3.7079557788644e-06
4.257	-4.76677215210941e-06
4.26	-5.75394328805601e-06
4.262	-6.36476317517065e-06
4.264	-6.93264234463697e-06
4.266	-7.45333428042727e-06
4.268	-7.9227631868406e-06
4.27	-8.33749901474334e-06
4.272	-8.69329514863182e-06
4.274	-8.9876674902456e-06
4.276	-9.2166048535347e-06
4.278	-9.37812830947848e-06
4.28	-9.46973679383234e-06
4.282	-9.48913617371261e-06
4.284	-9.43470089431742e-06
4.286	-9.30528080012039e-06
4.288	-9.10035259060749e-06
4.29	-8.81904849237003e-06
4.292	-8.46191996295431e-06
4.294	-8.02972453328721e-06
4.296	-7.52352348776242e-06
4.298	-6.94517435384512e-06
4.3	-6.29688147490981e-06
4.302	-5.58163371344733e-06
4.304	-4.80323396168103e-06
4.306	-3.96575399186361e-06
4.308	-3.07421171363842e-06
4.31	-2.13395870751754e-06
4.313	-6.46587613672978e-07
4.316	9.11032124406574e-07
4.322	4.12249841907908e-06
4.325	5.70839839220127e-06
4.328	7.2294107038573e-06
4.33	8.18559824544707e-06
4.332	9.07953353035396e-06
4.334	9.89615998214788e-06
4.336	1.06199355851544e-05
4.338	1.12341302695995e-05
4.339	1.14946455465059e-05
4.34	1.1721694987088e-05
4.341	1.19124962818518e-05
4.342	1.20650827124535e-05
4.343	1.21775809329705e-05
4.344	1.22478959330152e-05
4.345	1.22740034669278e-05
4.346	1.22547987384536e-05
4.347	1.21883000847589e-05
4.348	1.20736754585238e-05
4.349	1.19096901745053e-05
4.35	1.16957937557061e-05
4.351	1.14315948156474e-05
4.352	1.11175806285502e-05
4.353	1.07538131910445e-05
4.354	1.03417187879984e-05
4.355	9.88231037446496e-06
4.356	9.37773599574143e-06
4.357	8.83006054763769e-06
4.358	8.24166785839964e-06
4.359	7.61613034327979e-06
4.36	6.95583655030418e-06
4.362	5.547199371847e-06
4.364	4.04633643391605e-06
4.367	1.69796671123379e-06
4.37	-6.5998931120248e-07
4.372	-2.17738144847601e-06
4.374	-3.6082537082649e-06
4.375	-4.28018155673726e-06
4.376	-4.91629550225525e-06
4.377	-5.51223183542504e-06
4.378	-6.06319933105226e-06
4.379	-6.56430856338375e-06
4.38	-7.01053230578452e-06
4.381	-7.39740529809296e-06
4.382	-7.72007374472139e-06
4.383	-7.97383753337044e-06
4.384	-8.15404244924878e-06
4.385	-8.25666036163852e-06
4.386	-8.27770460354316e-06
4.387	-8.21395354755339e-06
4.388	-8.06243654416505e-06
4.389	-7.82193371762219e-06
4.39	-7.49117812404165e-06
4.391	-7.07079447259673e-06
4.392	-6.56226048434405e-06
4.393	-5.96856878765095e-06
4.394	-5.29435894058849e-06
4.395	-4.54543411798625e-06
4.396	-3.72971017981172e-06
4.397	-2.85611553074716e-06
4.398	-1.93537647952269e-06
4.4	-3.08414804806034e-09
4.402	1.95487212018008e-06
4.403	2.90466933350331e-06
4.404	3.81253028969297e-06
4.405	4.66269811205677e-06
4.406	5.43898236138318e-06
4.407	6.12640263675246e-06
4.408	6.71018361764197e-06
4.409	7.17820014806136e-06
4.41	7.51967241718887e-06
4.411	7.72599872611579e-06
4.412	7.79077607404588e-06
4.413	7.71078859074237e-06
4.414	7.48514139381484e-06
4.415	7.11633731675931e-06
4.416	6.60947365105358e-06
4.417	5.9732592863071e-06
4.418	5.21855328550203e-06
4.419	4.35948437882416e-06
4.42	3.41255461933088e-06
4.421	2.39651968492183e-06
4.423	2.3982249608423e-07
4.425	-1.93347717925008e-06
4.426	-2.96888152462316e-06
4.427	-3.94013835425255e-06
4.428	-4.82621357988933e-06
4.429	-5.60789206449641e-06
4.43	-6.2679237258223e-06
4.431	-6.79203527287342e-06
4.432	-7.1686861717879e-06
4.433	-7.38972753389078e-06
4.434	-7.45064439477972e-06
4.435	-7.35023134446067e-06
4.436	-7.09140828369925e-06
4.437	-6.68039668827447e-06
4.438	-6.12699745872192e-06
4.439	-5.44407773794831e-06
4.44	-4.64772490094134e-06
4.441	-3.75628086679569e-06
4.442	-2.79037212713718e-06
4.444	-7.23685074532909e-07
4.446	1.36756909085989e-06
4.447	2.36469319059296e-06
4.448	3.30046964869268e-06
4.449	4.15510235818317e-06
4.45	4.91095863797142e-06
4.451	5.55301608429204e-06
4.452	6.0685349687617e-06
4.453	6.44852812570207e-06
4.454	6.68661499059198e-06
4.455	6.7796187366298e-06
4.456	6.72773685295169e-06
4.457	6.53423448859769e-06
4.458	6.2049479110371e-06
4.459	5.74857581892019e-06
4.46	5.1763783499581e-06
4.461	4.50111891758809e-06
4.462	3.73750122584227e-06
4.463	2.9014279636641e-06
4.464	2.00988735876706e-06
4.466	1.28400779786375e-07
4.468	-1.77088693398275e-06
4.469	-2.68710460282762e-06
4.47	-3.56179085603259e-06
4.471	-4.38227927990198e-06
4.472	-5.13740847818411e-06
4.473	-5.81765897944564e-06
4.474	-6.41550923319301e-06
4.475	-6.9250681926647e-06
4.476	-7.34239385113966e-06
4.477	-7.66505817395569e-06
4.478	-7.89252034039123e-06
4.479	-8.02586120851601e-06
4.48	-8.06713954304428e-06
4.481	-8.02028087409923e-06
4.482	-7.88952538943732e-06
4.483	-7.68090236391572e-06
4.484	-7.40057452830456e-06
4.485	-7.0554980151627e-06
4.486	-6.65274386513204e-06
4.487	-6.20005436235971e-06
4.488	-5.70484953765771e-06
4.49	-4.61718358391039e-06
4.492	-3.44702110766093e-06
4.496	-1.05840211972463e-06
4.498	8.09016960090503e-08
4.5	1.14490951563795e-06
4.502	2.1147568505242e-06
4.504	2.97886882716369e-06
4.506	3.73056075897438e-06
4.508	4.36757854327396e-06
4.51	4.89010195536821e-06
4.512	5.2997889854467e-06
4.514	5.59903631458525e-06
4.516	5.78966067443787e-06
4.518	5.87331887302867e-06
4.52	5.8510164082648e-06
4.522	5.72338033855146e-06
4.524	5.49067573274442e-06
4.526	5.15429756298147e-06
4.528	4.71574795835039e-06
4.53	4.17859806844945e-06
4.532	3.54777413313911e-06
4.534	2.83066184891823e-06
4.536	2.03727824832356e-06
4.538	1.17989307035771e-06
4.541	-1.9277303486831e-07
4.548	-3.47079902152103e-06
4.55	-4.33182592995962e-06
4.552	-5.1194043191316e-06
4.554	-5.81288469181374e-06
4.555	-6.11825778129571e-06
4.556	-6.39310784578129e-06
4.557	-6.6354442269656e-06
4.558	-6.84337827561166e-06
4.559	-7.0153157931685e-06
4.56	-7.14972675019965e-06
4.561	-7.2454036361691e-06
4.562	-7.30134768556212e-06
4.563	-7.31678171650429e-06
4.564	-7.29119395526112e-06
4.565	-7.22417796161778e-06
4.566	-7.11587725010787e-06
4.567	-6.96633709740269e-06
4.568	-6.77615613042803e-06
4.569	-6.54594370708139e-06
4.57	-6.27670044561768e-06
4.571	-5.96966862520532e-06
4.572	-5.62622670940982e-06
4.573	-5.24807377999537e-06
4.574	-4.83701869402609e-06
4.576	-3.92481116051613e-06
4.578	-2.90828276128252e-06
4.58	-1.80878562261455e-06
4.582	-6.49537248875731e-07
4.59	4.08113252881037e-06
4.592	5.1602829698183e-06
4.594	6.1502287724835e-06
4.596	7.02995474277657e-06
4.597	7.42262930142346e-06
4.598	7.78112157995281e-06
4.599	8.10354822888826e-06
4.6	8.38825890880912e-06
4.601	8.63386682681266e-06
4.602	8.83911836435658e-06
4.603	9.00301300532647e-06
4.604	9.12477768011399e-06
4.605	9.20397981296617e-06
4.606	9.24021782466866e-06
4.607	9.23342355285683e-06
4.608	9.18380511372163e-06
4.609	9.09175935515094e-06
4.61	8.95784812549039e-06
4.611	8.78296014228397e-06
4.612	8.5680948469502e-06
4.613	8.3146466760553e-06
4.614	8.02394226528946e-06
4.615	7.69756255447618e-06
4.616	7.33758374771298e-06
4.618	6.52434457126816e-06
4.62	5.60195881682546e-06
4.622	4.59028620003465e-06
4.624	3.51050951596932e-06
4.627	1.8125185849982e-06
4.632	-1.03477355573034e-06
4.634	-2.11436467800752e-06
4.636	-3.12877488983787e-06
4.638	-4.05937321357186e-06
4.64	-4.88966448042305e-06
4.642	-5.60550277128868e-06
4.643	-5.91677606376351e-06
4.644	-6.19539722546136e-06
4.645	-6.44025637974721e-06
4.646	-6.650578198375e-06
4.647	-6.8257120124926e-06
4.648	-6.96522261822707e-06
4.649	-7.06878701173252e-06
4.65	-7.13634064819502e-06
4.651	-7.1679563031779e-06
4.652	-7.16384183618857e-06
4.653	-7.12445472927925e-06
4.654	-7.05031808934109e-06
4.655	-6.94221812924667e-06
4.656	-6.80101501870922e-06
4.657	-6.62774305837388e-06
4.659	-6.18967392096437e-06
4.661	-5.63866888025899e-06
4.663	-4.98712622576392e-06
4.665	-4.24877517080091e-06
4.667	-3.4383333957777e-06
4.669	-2.57131579495251e-06
4.672	-1.19924553931838e-06
4.679	2.06383983858416e-06
4.681	2.94674336043244e-06
4.683	3.78425085401091e-06
4.685	4.56558658434858e-06
4.687	5.28140787281473e-06
4.689	5.92390683440414e-06
4.691	6.48686537907395e-06
4.693	6.96562573754278e-06
4.695	7.35701810761213e-06
4.697	7.65945117819911e-06
4.699	7.87270030766507e-06
4.701	7.99790666672351e-06
4.703	8.03740378430007e-06
4.705	7.99470393353374e-06
4.707	7.87422173864627e-06
4.709	7.68125608185954e-06
4.711	7.4218018317751e-06
4.713	7.10243355506179e-06
4.715	6.7301630854999e-06
4.718	6.08856506278954e-06
4.721	5.36974703457815e-06
4.725	4.33495510421267e-06
4.734	1.96259127172027e-06
4.737	1.23281655728391e-06
4.74	5.62412448168459e-07
4.743	-3.52605740161493e-08
4.746	-5.4959836948143e-07
4.748	-8.42211540508231e-07
4.75	-1.09258902991627e-06
4.752	-1.29957749805953e-06
4.754	-1.46253102073501e-06
4.756	-1.58126673621695e-06
4.758	-1.65607037150295e-06
4.76	-1.68762360797103e-06
4.762	-1.67703124276386e-06
4.765	-1.58539869055119e-06
4.768	-1.40863099140631e-06
4.771	-1.15456137450565e-06
4.774	-8.32297368802415e-07
4.777	-4.52016470475769e-07
4.781	1.26115677012706e-07
4.786	9.23566997101943e-07
4.796	2.55007937965956e-06
4.8	3.13130684759244e-06
4.803	3.51511939644666e-06
4.806	3.8420878425427e-06
4.809	4.10205048062551e-06
4.812	4.28570506105785e-06
4.815	4.38473508879156e-06
4.817	4.40012050528793e-06
4.819	4.37279779141875e-06
4.821	4.30115554816979e-06
4.823	4.18383607225792e-06
4.825	4.01975204589178e-06
4.827	3.80807613620249e-06
4.829	3.54827157789117e-06
4.831	3.24008131080689e-06
4.833	2.88353852706535e-06
4.835	2.47897241578698e-06
4.837	2.02700056384231e-06
4.839	1.52853643875517e-06
4.841	9.84793676828133e-07
4.843	3.97271594287929e-07
4.845	-2.32242975961583e-07
4.848	-1.25063403721981e-06
4.851	-2.35063874942654e-06
4.854	-3.5227792842818e-06
4.857	-4.75601708949114e-06
4.861	-6.46878668053574e-06
4.867	-9.05407346429854e-06
4.869	-9.86875145869703e-06
4.871	-1.06295428246028e-05
4.873	-1.13143189741649e-05
4.875	-1.19000343996589e-05
4.876	-1.21486575253016e-05
4.877	-1.23642023890369e-05
4.878	-1.25441911995594e-05
4.879	-1.26863392884147e-05
4.88	-1.27886531515742e-05
4.881	-1.2849369681156e-05
4.882	-1.28670772152617e-05
4.883	-1.28407090045357e-05
4.884	-1.27695422955654e-05
4.885	-1.2653236438176e-05
4.886	-1.24918218604719e-05
4.887	-1.22856930957482e-05
4.888	-1.20355666171079e-05
4.889	-1.17424625214468e-05
4.89	-1.14077272792557e-05
4.891	-1.10329734805958e-05
4.892	-1.06200353489072e-05
4.893	-1.01710077391459e-05
4.894	-9.68815862112393e-06
4.896	-8.63090336622463e-06
4.898	-7.46933291750906e-06
4.9	-6.2258807878024e-06
4.902	-4.92349564495953e-06
4.906	-2.23161677936901e-06
4.909	-2.17720689477119e-07
4.911	1.0889734722852e-06
4.913	2.35008006121973e-06
4.915	3.55428843157313e-06
4.917	4.69314582041136e-06
4.919	5.76097047311208e-06
4.921	6.75468671840207e-06
4.923	7.67353635389156e-06
4.925	8.51877161078818e-06
4.927	9.29320826958957e-06
4.929	1.00008338144164e-05
4.931	1.06463324893724e-05
4.933	1.12346433294164e-05
4.935	1.17706151980812e-05
4.937	1.22585553237187e-05
4.939	1.27020144429224e-05
4.941	1.31035108195121e-05
4.944	1.36296450108375e-05
4.946	1.39293366547832e-05
4.948	1.41863076832394e-05
4.95	1.43976928494993e-05
4.952	1.45596945202442e-05
4.954	1.4667819964842e-05
4.956	1.47170989768242e-05
4.958	1.47023986247774e-05
4.96	1.46186970875206e-05
4.962	1.44613648869196e-05
4.964	1.42264069751263e-05
4.966	1.39107597441068e-05
4.968	1.35124101259265e-05
4.97	1.30306024566096e-05
4.972	1.24659340450251e-05
4.974	1.18203766410474e-05
4.976	1.10973528384406e-05
4.978	1.03016124546329e-05
4.98	9.43919506557478e-06
4.982	8.51733155560197e-06
4.984	7.5442391063163e-06
4.987	6.00851494692023e-06
4.991	3.870885845636e-06
4.997	6.39209295272281e-07
5	-9.14466098400624e-07
5.002	-1.90605196070948e-06
5.004	-2.85277225930969e-06
5.006	-3.74740822639552e-06
5.008	-4.58364804778455e-06
5.01	-5.35611165197736e-06
5.012	-6.06039796746671e-06
5.014	-6.69308306822103e-06
5.016	-7.25171496007704e-06
5.018	-7.73473320858642e-06
5.02	-8.14149743089132e-06
5.022	-8.47218988297982e-06
5.024	-8.7277467368807e-06
5.026	-8.90982457857348e-06
5.028	-9.02069011488038e-06
5.03	-9.0631710110145e-06
5.032	-9.04056546691123e-06
5.034	-8.95656233623754e-06
5.036	-8.81519733741953e-06
5.038	-8.62073974161603e-06
5.04	-8.37766107686377e-06
5.042	-8.09056129202901e-06
5.045	-7.58757735574989e-06
5.048	-7.01183238405179e-06
5.051	-6.37885803111971e-06
5.055	-5.47169754483434e-06
5.062	-3.80196261673404e-06
5.068	-2.38566858712375e-06
5.072	-1.49072320798638e-06
5.076	-6.56563035050794e-07
5.08	1.02843430660471e-07
5.083	6.17019837001465e-07
5.086	1.08022210731917e-06
5.089	1.49040192898298e-06
5.092	1.84643824585606e-06
5.095	2.14805756026948e-06
5.098	2.3957423884724e-06
5.101	2.59065455487928e-06
5.104	2.73452780241712e-06
5.107	2.82959961861451e-06
5.111	2.88507197065968e-06
5.115	2.86568529705988e-06
5.119	2.77932299486139e-06
5.123	2.63431549107906e-06
5.128	2.38353306514227e-06
5.133	2.07085632464299e-06
5.139	1.63607581615821e-06
5.148	9.13256529067041e-07
5.166	-5.47625774949267e-07
5.174	-1.12925095141492e-06
5.182	-1.64494759413714e-06
5.189	-2.03734119974541e-06
5.196	-2.37475834019563e-06
5.204	-2.69664881358267e-06
5.212	-2.95717651610516e-06
5.221	-3.18738768179117e-06
5.231	-3.37975275410685e-06
5.243	-3.54410861547194e-06
5.257	-3.67235019371748e-06
5.275	-3.77344153257297e-06
5.297	-3.83262653347316e-06
5.318	-3.83060020414661e-06
5.338	-3.76963494197469e-06
5.358	-3.64639309591297e-06
5.379	-3.45281069691339e-06


==> Figures/Median_f_LS_IV_0.001-2.tsv <==
0	7.62049883640259e-07
0.516	7.39084409673296e-07
0.52	6.84331276090688e-07
0.523	6.00677312334597e-07
0.526	4.64844789327401e-07
0.529	2.66812564930774e-07
0.532	4.71028016590935e-09
0.536	-4.26212101167778e-07
0.543	-1.220790167622e-06
0.545	-1.4002599071361e-06
0.547	-1.53455703610916e-06
0.549	-1.61121074082615e-06
0.551	-1.61920448427111e-06
0.553	-1.54963535692332e-06
0.555	-1.39629413098419e-06
0.557	-1.15613612106102e-06
0.559	-8.29616945807743e-07
0.561	-4.20874538775706e-07
0.563	6.22559666041411e-08
0.565	6.08398352142103e-07
0.568000000000001	1.5130714450251e-06
0.575	3.69136710265394e-06
0.577	4.23692382689467e-06
0.579	4.71052903794345e-06
0.581	5.09398848969056e-06
0.583	5.37174901005244e-06
0.584	5.46701178549824e-06
0.585	5.5315288998159e-06
0.586	5.56435784115905e-06
0.587	5.56481393143571e-06
0.588	5.53247736689855e-06
0.589	5.46719791838512e-06
0.59	5.36909470572056e-06
0.591	5.23855626166636e-06
0.592	5.07623583700934e-06
0.594	4.66014192213038e-06
0.596	4.13101627305679e-06
0.598	3.50261896997495e-06
0.6	2.79173187323067e-06
0.602	2.0175163664149e-06
0.605	7.83286612460188e-07
0.61	-1.28700201784682e-06
0.612	-2.05861683344466e-06
0.614	-2.7698325322234e-06
0.616	-3.40505917417744e-06
0.618	-3.95157483801256e-06
0.62	-4.39981464950279e-06
0.622	-4.74354377644204e-06
0.624	-4.97989996439685e-06
0.626	-5.1093150368331e-06
0.628	-5.13533296597757e-06
0.63	-5.06433128322215e-06
0.632	-4.90515866147234e-06
0.634	-4.66872269910823e-06
0.636	-4.36752263244244e-06
0.638	-4.01516989256834e-06
0.641	-3.42192079649806e-06
0.648	-1.98030996045873e-06
0.651	-1.43880948044739e-06
0.653	-1.12790760020687e-06
0.655	-8.65059217147746e-07
0.657	-6.54944583899919e-07
0.659	-5.00312596685148e-07
0.661	-4.0201361173331e-07
0.663	-3.59102395819377e-07
0.665	-3.68977376652424e-07
0.667	-4.27537256264543e-07
0.67	-5.94566918366013e-07
0.673	-8.36305215301536e-07
0.677	-1.229455178553e-06
0.683	-1.83642190521027e-06
0.686	-2.0893900618546e-06
0.689	-2.27732112101364e-06
0.692	-2.38153550036202e-06
0.694	-2.39739432217334e-06
0.696	-2.36683822762984e-06
0.698	-2.28801782675703e-06
0.7	-2.16007573250465e-06
0.702	-1.98319184008255e-06
0.704	-1.7584928873049e-06
0.706	-1.48801362520601e-06
0.709	-1.00294196236916e-06
0.712	-4.34282853234436e-07
0.715	2.02045315589316e-07
0.719	1.12384799066945e-06
0.729	3.49448606051794e-06
0.732	4.13959406664333e-06
0.735	4.71999480389229e-06
0.738	5.21909111839136e-06
0.74	5.49941622551842e-06
0.742	5.73348803989404e-06
0.744	5.91816787576249e-06
0.746	6.05085220506396e-06
0.748	6.12950435652238e-06
0.75	6.15262663039573e-06
0.752	6.1193015046257e-06
0.754	6.02917371672618e-06
0.756	5.88235884890764e-06
0.758	5.67959289199393e-06
0.76	5.42205054365752e-06
0.762	5.11141021775074e-06
0.764	4.74981053422141e-06
0.766	4.3398143674267e-06
0.768	3.88436251519408e-06
0.771	3.12329857976579e-06
0.774	2.27999756496899e-06
0.777	1.3684072879272e-06
0.781	7.27107920539538e-08
0.786	-1.62242582035788e-06
0.793	-3.99887784219288e-06
0.797	-5.28654565634668e-06
0.8	-6.18980480204812e-06
0.803	-7.02276479103148e-06
0.806	-7.77147384845023e-06
0.808	-8.21737420331203e-06
0.81	-8.61649478700599e-06
0.812	-8.96567524222291e-06
0.814	-9.26183837357542e-06
0.816	-9.50231572360849e-06
0.818000000000001	-9.68475934115531e-06
0.82	-9.80704344399896e-06
0.822	-9.86743225617204e-06
0.824	-9.86446491779702e-06
0.826000000000001	-9.79706700654503e-06
0.828	-9.66451549366809e-06
0.83	-9.46633833187605e-06
0.832	-9.20253724245867e-06
0.834	-8.87332808474639e-06
0.836	-8.4793535606309e-06
0.838	-8.02157807378023e-06
0.84	-7.50129741255989e-06
0.842	-6.92018009118556e-06
0.844	-6.280115245616e-06
0.846	-5.58342422429803e-06
0.848	-4.83275064766531e-06
0.85	-4.03094319167963e-06
0.852	-3.18117068154322e-06
0.854	-2.28698413629047e-06
0.857	-8.70677327569069e-07
0.86	6.23387025555644e-07
0.863	2.18026612408551e-06
0.867	4.32600307043174e-06
0.879	1.08450372078295e-05
0.882	1.23950443722265e-05
0.885	1.38743887383441e-05
0.887	1.48117277074533e-05
0.889	1.57034676693257e-05
0.891	1.65437333254914e-05
0.893	1.7327214207441e-05
0.895	1.80483820564348e-05
0.897	1.87020667983262e-05
0.899	1.9283207279841e-05
0.901	1.97869222127167e-05
0.903	2.02086953571268e-05
0.905	2.05440626839248e-05
0.907	2.07890646830577e-05
0.909	2.09399395618703e-05
0.911	2.09933349228919e-05
0.913	2.09461699931524e-05
0.915	2.07959249625134e-05
0.917	2.05404101851769e-05
0.919	2.01779789907874e-05
0.921	1.97073036307671e-05
0.923	1.91278006713702e-05
0.925	1.84392166673319e-05
0.927	1.76420584327985e-05
0.929	1.67373490569389e-05
0.931	1.57266942029111e-05
0.933	1.4612275203163e-05
0.935	1.3397211914068e-05
0.937	1.20851083025286e-05
0.939	1.06803150252688e-05
0.941	9.18794364679343e-06
0.943000000000001	7.61387887315834e-06
0.945	5.96480250969478e-06
0.947	4.24823937805741e-06
0.949	2.47236035022524e-06
0.951000000000001	6.46395756476181e-07
0.954	-2.1644384204933e-06
0.959000000000001	-6.94545669155389e-06
0.962	-9.80085308377454e-06
0.964	-1.16689293090388e-05
0.966	-1.34902252550972e-05
0.968	-1.52478315786908e-05
0.97	-1.69237712377424e-05
0.972	-1.84994338390254e-05
0.973	-1.92433014465365e-05
0.974	-1.99546964356756e-05
0.975	-2.06309830854678e-05
0.976	-2.12692611025744e-05
0.977	-2.1866831044548e-05
0.978	-2.24209940675735e-05
0.979	-2.29288564685959e-05
0.98	-2.33873957302677e-05
0.981	-2.37937369735874e-05
0.982	-2.41447489806035e-05
0.983	-2.44372847255647e-05
0.984	-2.4668166821229e-05
0.985	-2.48343770756776e-05
0.986	-2.49324159931064e-05
0.987	-2.49588716538796e-05
0.988	-2.49105186469478e-05
0.989	-2.4783737606171e-05
0.99	-2.45750778908871e-05
0.991	-2.42816749764785e-05
0.992	-2.39003633080159e-05
0.993	-2.34290032778972e-05
0.994	-2.28655638547792e-05
0.995	-2.22089519361646e-05
0.996	-2.14584801891959e-05
0.997	-2.06144091681182e-05
0.998	-1.96777201022513e-05
0.999	-1.8650154050448e-05
1	-1.75343557611285e-05
1.001	-1.63338424670201e-05
1.002	-1.50534441782924e-05
1.003	-1.36983822098813e-05
1.004	-1.22752257940562e-05
1.005	-1.079128825765e-05
1.006	-9.25468091139692e-06
1.007	-7.67413054170163e-06
1.009	-4.41615420676555e-06
1.014	3.87279091462744e-06
1.015	5.48596761440479e-06
1.016	7.06548750351033e-06
1.017	8.6041529865355e-06
1.018	1.00950832990776e-05
1.019	1.15324688572116e-05
1.02	1.29105158670484e-05
1.021	1.42240013332184e-05
1.022	1.54685760236362e-05
1.023	1.6639164785559e-05
1.024	1.77313988345418e-05
1.025	1.8740552670593e-05
1.026	1.96618121162118e-05
1.027	2.04899195743735e-05
1.028	2.12200198905776e-05
1.029	2.18461044116935e-05
1.03	2.23625156525742e-05
1.031	2.27630152327407e-05
1.032	2.30410525166036e-05
1.033	2.31898819045284e-05
1.034	2.3202322230631e-05
1.035	2.30712434010627e-05
1.036	2.27892368496185e-05
1.037	2.23494069793162e-05
1.038	2.17455014812629e-05
1.039	2.09723409714258e-05
1.04	2.00256608007265e-05
1.041	1.89034544479938e-05
1.042	1.760530286532e-05
1.043	1.61327441752235e-05
1.044	1.44903301375621e-05
1.045	1.26848271495561e-05
1.046	1.07262009461095e-05
1.047	8.62704923143554e-06
1.048	6.40331134960093e-06
1.049	4.0740770401726e-06
1.05	1.66093313680449e-06
1.051	-8.1088567149834e-07
1.054	-8.29398028479034e-06
1.055	-1.07064264316392e-05
1.056	-1.30226988499516e-05
1.057	-1.52092541139126e-05
1.058	-1.72326648559817e-05
1.059	-1.90608342673926e-05
1.06	-2.06631730463869e-05
1.061	-2.20118057256968e-05
1.062	-2.30814225847809e-05
1.063	-2.38505074410256e-05
1.064	-2.43020159604868e-05
1.065	-2.44228250689815e-05
1.066	-2.42055515933259e-05
1.067	-2.36481175637238e-05
1.068	-2.27535027850223e-05
1.069	-2.15312420746017e-05
1.07	-1.99961411198046e-05
1.071	-1.81688731633045e-05
1.072	-1.60755640745691e-05
1.073	-1.37472791479354e-05
1.074	-1.12197080586185e-05
1.075	-8.53293444436076e-06
1.076	-5.72949194221906e-06
1.079	2.91308774613697e-06
1.08	5.71138505023328e-06
1.081	8.38957180882005e-06
1.082	1.09019193352822e-05
1.083	1.32064818600952e-05
1.084	1.52643801669683e-05
1.085	1.704161924998e-05
1.086	1.85094939189057e-05
1.087	1.9644531109364e-05
1.088	2.04299898083349e-05
1.089	2.08552062002099e-05
1.09	2.09165277276213e-05
1.091	2.06173169701174e-05
1.092	1.99664644089381e-05
1.093	1.89805182975178e-05
1.094	1.76813583099289e-05
1.095	1.60958891601837e-05
1.096	1.4257075379831e-05
1.097	1.22002351954364e-05
1.098	9.96576181222508e-06
1.099	7.59555575680082e-06
1.1	5.13322795825388e-06
1.102	1.09285454463759e-07
1.103	-2.36470467473993e-06
1.104	-4.75805295252485e-06
1.105	-7.03150878855752e-06
1.106	-9.14927591644243e-06
1.107	-1.10802766819518e-05
1.108	-1.27958817053297e-05
1.109	-1.42734177712711e-05
1.11	-1.54949951562955e-05
1.111	-1.64465756427035e-05
1.112	-1.71199027736435e-05
1.113	-1.75117136702596e-05
1.114	-1.76230212822759e-05
1.115	-1.74602247078326e-05
1.116	-1.703272496556e-05
1.117	-1.63550964540349e-05
1.118	-1.54444608648774e-05
1.119	-1.43221943673666e-05
1.12	-1.30109131371015e-05
1.121	-1.15366062489741e-05
1.122	-9.92657614951042e-06
1.123	-8.20953213231945e-06
1.124	-6.41478276897089e-06
1.128	9.4515496318337e-07
1.129	2.68638765099638e-06
1.13	4.33428062152075e-06
1.131	5.86497716259515e-06
1.132	7.2569781810472e-06
1.133	8.49109987210994e-06
1.134	9.55106388911275e-06
1.135	1.04232426014761e-05
1.136	1.10977815559465e-05
1.137	1.15674938889754e-05
1.138	1.18290653263742e-05
1.139	1.18825131982803e-05
1.14	1.17311622549465e-05
1.141	1.13822657619167e-05
1.142	1.0845621352118e-05
1.143	1.01345549152754e-05
1.144	9.26498754694194e-06
1.145	8.25567939877203e-06
1.146	7.12769484501052e-06
1.147	5.90317021664788e-06
1.148	4.60648779654349e-06
1.15	1.89544789108709e-06
1.152	-8.05131173287066e-07
1.153	-2.09111359339431e-06
1.154	-3.30444343887848e-06
1.155	-4.42562823987913e-06
1.156	-5.43634341099164e-06
1.157	-6.32190643834463e-06
1.158	-7.07046270598255e-06
1.159	-7.67247721888964e-06
1.16	-8.12194029364832e-06
1.161	-8.4160906803632e-06
1.162	-8.55511990049962e-06
1.163	-8.54222112423031e-06
1.164	-8.38376538947472e-06
1.165	-8.08762085124926e-06
1.166	-7.66575031985184e-06
1.167	-7.13045810929458e-06
1.168	-6.49637185023977e-06
1.169	-5.7796311461189e-06
1.17	-4.99671808906754e-06
1.171	-4.16526154900509e-06
1.176	1.29653168201571e-07
1.177	9.06908180553501e-07
1.178	1.62608605780434e-06
1.179	2.27720881884608e-06
1.18	2.8517387100635e-06
1.181	3.34348447417199e-06
1.182	3.74780142298192e-06
1.183	4.0616928274062e-06
1.184	4.28458055612424e-06
1.185	4.41684821961275e-06
1.186	4.46102109741275e-06
1.187	4.42076431284022e-06
1.188	4.30143069163336e-06
1.189	4.10907458547882e-06
1.19	3.85110098921615e-06
1.191	3.53515360984602e-06
1.192	3.16998556382231e-06
1.193	2.76493716189208e-06
1.195	1.87068902768317e-06
1.199	1.28241151031716e-09
1.201	-8.41661457862131e-07
1.202	-1.2160629099256e-06
1.203	-1.55140518565133e-06
1.204	-1.84403130010224e-06
1.205	-2.08982903604493e-06
1.206	-2.28612870767364e-06
1.207	-2.43181826142802e-06
1.208	-2.52488765184467e-06
1.209	-2.56634580786397e-06
1.21	-2.5561242207317e-06
1.211	-2.49613829428341e-06
1.212	-2.38853118528226e-06
1.213	-2.2356690312364e-06
1.214	-2.04157027905438e-06
1.215	-1.80961460660711e-06
1.217	-1.25061427347362e-06
1.219	-5.96990606283043e-07
1.226	1.82317487507078e-06
1.228	2.38445199052251e-06
1.229	2.62091250213814e-06
1.23	2.82379167160229e-06
1.231	2.98956661204386e-06
1.232	3.11608073744196e-06
1.233	3.20125424480011e-06
1.234	3.24345842095397e-06
1.235	3.24220666669817e-06
1.236	3.19664806092135e-06
1.237	3.10677077219879e-06
1.238	2.97326236076145e-06
1.239	2.79737310204808e-06
1.24	2.58010490306049e-06
1.241	2.32404291189425e-06
1.242	2.031223727883e-06
1.243	1.70458597992251e-06
1.245	9.62628829981327e-07
1.247	1.27601456512139e-07
1.25	-1.22624759057999e-06
1.253	-2.59188000129029e-06
1.255	-3.4472313217293e-06
1.257	-4.21672431638598e-06
1.258	-4.5595908861884e-06
1.259	-4.86889138873181e-06
1.26	-5.1420783719891e-06
1.261	-5.37562992874996e-06
1.262	-5.56715682886733e-06
1.263	-5.71430203333279e-06
1.264	-5.81554231082748e-06
1.265	-5.86928734591652e-06
1.266	-5.87445916266915e-06
1.267	-5.83081895833004e-06
1.268	-5.73794989744414e-06
1.269	-5.59686858014885e-06
1.27	-5.40801225046295e-06
1.271	-5.17292017665483e-06
1.272	-4.89314608387303e-06
1.273	-4.5708867206784e-06
1.274	-4.20888867580516e-06
1.275	-3.80992343984587e-06
1.277	-2.91439492272616e-06
1.279	-1.91371358759795e-06
1.281	-8.40864791129547e-07
1.287	2.4499798261246e-06
1.289	3.45115890887371e-06
1.291	4.34889059253152e-06
1.292	4.74999718669267e-06
1.293	5.11518737766892e-06
1.294	5.44146188907746e-06
1.295	5.72634465445532e-06
1.296	5.96832907273637e-06
1.297	6.1651331293433e-06
1.298	6.31581851706642e-06
1.299	6.41955886404588e-06
1.3	6.4754581554638e-06
1.301	6.48351649612522e-06
1.302	6.44459459842039e-06
1.303	6.3584078882073e-06
1.304	6.22687269569155e-06
1.305	6.05068327708125e-06
1.306	5.83184635782885e-06
1.307	5.57245207932766e-06
1.308	5.27447411258208e-06
1.309	4.94083031910009e-06
1.311	4.17697476695622e-06
1.313	3.30540569670745e-06
1.315	2.35279675386835e-06
1.318	8.33487252549503e-07
1.322	-1.2141299219337e-06
1.324	-2.18818189701153e-06
1.326	-3.09775061246853e-06
1.328	-3.92275965577227e-06
1.33	-4.64781991560415e-06
1.332	-5.25929062344943e-06
1.333	-5.51955659666703e-06
1.334	-5.74881770010194e-06
1.335	-5.94602768799746e-06
1.336	-6.11104605141577e-06
1.337	-6.24399651361074e-06
1.338	-6.3448401430577e-06
1.339	-6.41394413314345e-06
1.34	-6.45189851766759e-06
1.342	-6.43663757493584e-06
1.344	-6.30689544767193e-06
1.346	-6.07264847474198e-06
1.348	-5.74492348537348e-06
1.35	-5.33636714372676e-06
1.352	-4.86054588844098e-06
1.354	-4.33118506659724e-06
1.357	-3.46758705571659e-06
1.367	-4.89918762447417e-07
1.37	3.00910493855611e-07
1.372	7.79277588236482e-07
1.374	1.2134662998875e-06
1.376	1.60019634964925e-06
1.378	1.93810208326539e-06
1.38	2.22628451851392e-06
1.382	2.46529733782808e-06
1.384	2.65583267822223e-06
1.386	2.79999179042534e-06
1.388	2.9001769377146e-06
1.391	2.9748939915919e-06
1.394	2.9683149858073e-06
1.397	2.89319187185555e-06
1.4	2.76153394906942e-06
1.404	2.5192520389794e-06
1.409	2.14634344608555e-06
1.429	5.62163853246034e-07
1.435	1.73068100295382e-07
1.442	-2.19847775539961e-07
1.451	-6.56800002829527e-07
1.468	-1.39625440276347e-06
1.479	-1.82454428010459e-06
1.485	-2.00270292438631e-06
1.49	-2.09333751488572e-06
1.494	-2.11185332510411e-06
1.498	-2.06784696210605e-06
1.501	-1.98525338124256e-06
1.504	-1.85372040206744e-06
1.507	-1.66654775135555e-06
1.51	-1.41857866253758e-06
1.513	-1.10706602818311e-06
1.516	-7.34078783537484e-07
1.52	-1.56834102149617e-07
1.529	1.20142985693406e-06
1.531	1.44146349700947e-06
1.533	1.6326474749917e-06
1.535	1.76416946651159e-06
1.537	1.82568773432479e-06
1.539	1.8107106773968e-06
1.541	1.71434834328466e-06
1.543	1.53706828864841e-06
1.545	1.28176008562519e-06
1.547	9.55740516062065e-07
1.549	5.70023132695496e-07
1.552	-8.60557030080145e-08
1.558	-1.44831822090907e-06
1.56	-1.8474455680817e-06
1.562	-2.19148373759026e-06
1.564	-2.46826598093719e-06
1.566	-2.66934660153595e-06
1.568	-2.7890522940055e-06
1.57	-2.8264857201421e-06
1.572	-2.7824813670918e-06
1.574	-2.66138033389041e-06
1.576	-2.46924025226747e-06
1.578	-2.21331345162668e-06
1.58	-1.90326389226669e-06
1.583	-1.3583751146129e-06
1.587	-5.36377530835352e-07
1.594	9.35666954582359e-07
1.597	1.50131113763052e-06
1.6	1.99244122001119e-06
1.602	2.2696678474432e-06
1.604	2.50157461767486e-06
1.606	2.68504197453723e-06
1.608	2.81842288973877e-06
1.61	2.90019978610445e-06
1.612	2.92998255346788e-06
1.614	2.9081415897636e-06
1.616	2.83628313901829e-06
1.618	2.7155741992857e-06
1.62	2.54849040004501e-06
1.622	2.33779968095149e-06
1.625	1.94887114624009e-06
1.628	1.48236339292396e-06
1.631	9.53566479111601e-07
1.635	1.77325388150962e-07
1.642	-1.26816898227133e-06
1.647	-2.27352100523603e-06
1.651	-3.00725724411421e-06
1.654	-3.49496537488392e-06
1.657	-3.91488711315446e-06
1.66	-4.25680011950647e-06
1.663	-4.51115001265379e-06
1.665	-4.6287790897992e-06
1.667	-4.70338670943704e-06
1.669	-4.73261455091745e-06
1.671	-4.71636749210802e-06
1.673	-4.65430093576913e-06
1.675	-4.54644804204207e-06
1.677	-4.39331914670049e-06
1.679	-4.19582584498812e-06
1.681	-3.9552499959683e-06
1.683	-3.67369026221809e-06
1.686	-3.17946994066176e-06
1.689	-2.60760143966365e-06
1.692	-1.96925659334823e-06
1.696	-1.03615108493216e-06
1.701	2.12289108070252e-07
1.709	2.22721368281498e-06
1.713	3.16103767694642e-06
1.716	3.79880033207769e-06
1.719	4.36759793309704e-06
1.722	4.85373104286424e-06
1.724	5.1266005964834e-06
1.726	5.35561611858526e-06
1.728	5.5378247667548e-06
1.73	5.67168172693755e-06
1.732	5.75535320290754e-06
1.734	5.78775147985766e-06
1.736	5.76886522907216e-06
1.738	5.69796359783936e-06
1.74	5.57543455315113e-06
1.742	5.40260192138931e-06
1.744	5.18017945694282e-06
1.746	4.91010734826602e-06
1.748	4.59448904877036e-06
1.75	4.23616488021139e-06
1.753	3.62377662277424e-06
1.756	2.93208401114242e-06
1.759	2.1734233808246e-06
1.762	1.36142182327603e-06
1.766	2.20907093506639e-07
1.778	-3.25564817771351e-06
1.781	-4.05843005957252e-06
1.784	-4.8067718108058e-06
1.787	-5.48836901970162e-06
1.79	-6.09223331515807e-06
1.793	-6.60811389252558e-06
1.795	-6.89933379405261e-06
1.797	-7.14579910265911e-06
1.799	-7.34637046129194e-06
1.801	-7.49905177954702e-06
1.803	-7.60309191072395e-06
1.805	-7.65798873914036e-06
1.807	-7.66327231183084e-06
1.809	-7.61884116506906e-06
1.811	-7.52525931524417e-06
1.813	-7.38319439008706e-06
1.815	-7.19354998146571e-06
1.817	-6.95802117256505e-06
1.819	-6.67757433703287e-06
1.821	-6.35458223641194e-06
1.824	-5.79461294236694e-06
1.827	-5.15217528729295e-06
1.83	-4.43642044523074e-06
1.833	-3.65751322384256e-06
1.837	-2.54071658822852e-06
1.841	-1.36035262343626e-06
1.855	2.84060951472043e-06
1.858	3.67203194961974e-06
1.861	4.45222671352496e-06
1.864	5.17113326914398e-06
1.867	5.8180730402313e-06
1.87	6.38433255595316e-06
1.873	6.86173645725319e-06
1.875	7.12694961890747e-06
1.877	7.347979883221e-06
1.879	7.52315330920794e-06
1.881	7.65117595769027e-06
1.883	7.73116200925017e-06
1.885	7.76204952579462e-06
1.887	7.74385188684334e-06
1.889	7.67634201359613e-06
1.891	7.55921038297913e-06
1.893	7.39340623034934e-06
1.895	7.17925261994878e-06
1.897	6.91774189398586e-06
1.899	6.61009560687376e-06
1.901	6.25773303575272e-06
1.903	5.86255176848738e-06
1.906	5.19404896337505e-06
1.909	4.44130524179798e-06
1.912	3.61361910528046e-06
1.915	2.72104117193805e-06
1.918	1.77462193029498e-06
1.922	4.50225963177786e-07
1.929	-1.95199919694744e-06
1.934	-3.65010058089865e-06
1.938	-4.94625756708444e-06
1.941	-5.8590358111843e-06
1.944	-6.70470750030461e-06
1.947	-7.46969075571258e-06
1.949	-7.92788910608522e-06
1.951	-8.34016436179752e-06
1.953	-8.70278455167295e-06
1.955	-9.01258635899183e-06
1.957	-9.26621018493279e-06
1.959	-9.46065527074325e-06
1.961	-9.5932742762983e-06
1.963	-9.66164409632597e-06
1.965	-9.66388709677801e-06
1.967	-9.59802964750622e-06
1.969	-9.46288524339423e-06
1.971	-9.25737474233301e-06
1.973	-8.98136564408958e-06
1.975	-8.63448291887892e-06
1.977	-8.21713128473789e-06
1.979	-7.7304014158841e-06
1.981	-7.17588077492337e-06
1.983	-6.55519088255119e-06
1.985	-5.87102650406734e-06
1.987	-5.12690601084387e-06
1.989	-4.32613035350471e-06
1.991	-3.4732009357441e-06
1.993	-2.57308403028844e-06
1.996	-1.14711089693742e-06
1.999	3.49689923240248e-07
2.004	2.9309480318318e-06
2.008	4.99106910467617e-06
2.011	6.47830128563953e-06
2.013	7.41998248621201e-06
2.015	8.30642374438639e-06
2.017	9.12366424721256e-06
2.019	9.85752640758619e-06
2.021	1.0491826856196e-05
2.022	1.07667746682694e-05
2.023	1.10111029982818e-05
2.024	1.12217302028483e-05
2.025	1.13971789765799e-05
2.026	1.15343295572501e-05
2.027	1.1631610894014e-05
2.028	1.16857823151406e-05
2.029	1.16945324180051e-05
2.03	1.16553139815068e-05
2.031	1.15660153152675e-05
2.032	1.14238124311328e-05
2.033	1.12270968113393e-05
2.034	1.09734156712449e-05
2.035	1.06617043247326e-05
2.036	1.02901429830382e-05
2.037	9.85791396068691e-06
2.038	9.36489664304929e-06
2.039	8.81125288465512e-06
2.04	8.19760487935639e-06
2.041	7.52533198422611e-06
2.042	6.7968483765668e-06
2.043	6.01450456549912e-06
2.044	5.18198275223369e-06
2.045	4.30307831322807e-06
2.046	3.38311884462428e-06
2.047	2.42697867669506e-06
2.049	4.29647174726711e-07
2.052	-2.67822422550523e-06
2.054	-4.74025348218277e-06
2.056	-6.72356261155471e-06
2.057	-7.66658068762638e-06
2.058	-8.56708716057142e-06
2.059	-9.41765620332546e-06
2.06	-1.0210491632634e-05
2.061	-1.09384510036392e-05
2.062	-1.15946039667136e-05
2.063	-1.21719971790668e-05
2.064	-1.26634881905119e-05
2.065	-1.30630314121305e-05
2.066	-1.33644590700754e-05
2.067	-1.35620437209383e-05
2.068	-1.36502364149749e-05
2.069	-1.36248425999241e-05
2.07	-1.34812983905164e-05
2.071	-1.32164005623991e-05
2.072	-1.28283908527038e-05
2.073	-1.23158481688534e-05
2.074	-1.16794151860944e-05
2.075	-1.0920974437667e-05
2.076	-1.00436408967397e-05
2.077	-9.05317177846143e-06
2.078	-7.95663154029569e-06
2.079	-6.76308634872669e-06
2.08	-5.48379802900456e-06
2.081	-4.13155089340478e-06
2.082	-2.72142449198043e-06
2.084	2.03988367530883e-07
2.086	3.14108860877127e-06
2.087	4.56202059595512e-06
2.088	5.92245463693075e-06
2.089	7.20056756087217e-06
2.09	8.37539057840786e-06
2.091	9.42666656733593e-06
2.092	1.03357824894346e-05
2.093	1.10861198532319e-05
2.094	1.16627022190841e-05
2.095	1.20537596295378e-05
2.096	1.22504366384391e-05
2.097	1.22471097920851e-05
2.098	1.20414617175157e-05
2.099	1.16356395363226e-05
2.1	1.10343448156414e-05
2.101	1.02473743872622e-05
2.102	9.28673097533306e-06
2.103	8.16946174708733e-06
2.104	6.91485361237199e-06
2.105	5.54496554094897e-06
2.106	4.085157039313e-06
2.107	2.56220784855543e-06
2.11	-2.09947265439325e-06
2.111	-3.58675337963632e-06
2.112	-4.99335570403048e-06
2.113	-6.29276065122752e-06
2.114	-7.46083589753255e-06
2.115	-8.4762369372271e-06
2.116	-9.32068984837997e-06
2.117	-9.97953352133152e-06
2.118	-1.04420654345461e-05
2.119	-1.07016642560964e-05
2.12	-1.07561757882735e-05
2.121	-1.06072470149599e-05
2.122	-1.02613146104602e-05
2.123	-9.72819598299424e-06
2.124	-9.02194582863558e-06
2.125	-8.1594800453999e-06
2.126	-7.16098687192357e-06
2.127	-6.04879635801581e-06
2.128	-4.84724347593612e-06
2.129	-3.58186265447813e-06
2.132	3.36109692078423e-07
2.133	1.59754863471306e-06
2.134	2.79699023408853e-06
2.135	3.913722819604e-06
2.136	4.92890556635928e-06
2.137	5.82682752714447e-06
2.138	6.5947407650313e-06
2.139	7.22289086851902e-06
2.14	7.70464523736081e-06
2.141	8.03685904138263e-06
2.142	8.2188956067597e-06
2.143	8.25392728742713e-06
2.144	8.14699566298316e-06
2.145	7.90617943646765e-06
2.146	7.54137107961128e-06
2.147	7.06444211040491e-06
2.148	6.48860374141691e-06
2.149	5.82818586902789e-06
2.15	5.09838727591472e-06
2.151	4.31455729277275e-06
2.153	2.64628345725271e-06
2.156	1.10627606630942e-07
2.157	-6.91464488333793e-07
2.158	-1.45395479478339e-06
2.159	-2.16763284832666e-06
2.16	-2.82501754522713e-06
2.161	-3.42025732358309e-06
2.162	-3.94862750408009e-06
2.163	-4.40671057599928e-06
2.164	-4.79266809616519e-06
2.165	-5.10582769752688e-06
2.166	-5.34641082605702e-06
2.167	-5.5158474960848e-06
2.168	-5.61625036166191e-06
2.169	-5.65062851443088e-06
2.17	-5.6225305771207e-06
2.171	-5.53591573293488e-06
2.172	-5.3951442486877e-06
2.173	-5.20503744283474e-06
2.174	-4.97029378720981e-06
2.175	-4.69559236027095e-06
2.177	-4.04638164752669e-06
2.179	-3.29519077535423e-06
2.181	-2.47672029907164e-06
2.189	8.98955025974146e-07
2.191	1.65870031310078e-06
2.193	2.35169776985344e-06
2.195	2.96565261059811e-06
2.197	3.49009933398037e-06
2.199	3.91561934609541e-06
2.201	4.23478487032725e-06
2.203	4.44124681475699e-06
2.205	4.53071770056823e-06
2.207	4.50050490030662e-06
2.209	4.35022964495602e-06
2.211	4.08205825674912e-06
2.213	3.70069504285198e-06
2.215	3.21372219858063e-06
2.217	2.6316052785802e-06
2.219	1.96746543945636e-06
2.221	1.23701946108667e-06
2.224	5.71500473611763e-08
2.23	-2.34879196803206e-06
2.232	-3.08405518989474e-06
2.234	-3.7500836116422e-06
2.236	-4.3271587415461e-06
2.238	-4.79763666572097e-06
2.239	-4.98808338011969e-06
2.24	-5.14642407978272e-06
2.241	-5.27137953554302e-06
2.242	-5.3616564983372e-06
2.243	-5.41635149176045e-06
2.244	-5.43478717496271e-06
2.245	-5.41632775963308e-06
2.246	-5.36091069491818e-06
2.247	-5.26840710346477e-06
2.248	-5.13915912581098e-06
2.249	-4.97363396423367e-06
2.25	-4.77250443520205e-06
2.251	-4.53689342894137e-06
2.252	-4.26783203089087e-06
2.254	-3.63565638750174e-06
2.256	-2.8899352884082e-06
2.258	-2.0476081656895e-06
2.26	-1.12831202692121e-06
2.263	3.47024379010463e-07
2.268	2.86448348063573e-06
2.27	3.8206468877533e-06
2.272	4.71194200812874e-06
2.274	5.51624201072798e-06
2.276	6.2132850615626e-06
2.277	6.51590163691651e-06
2.278	6.78516670582496e-06
2.279	7.01935048041946e-06
2.28	7.21679854720492e-06
2.281	7.37616435753097e-06
2.282	7.49622373774628e-06
2.283	7.57605458190369e-06
2.284	7.61496950119067e-06
2.285	7.61239671298597e-06
2.286	7.5680021502933e-06
2.287	7.48187689758595e-06
2.288	7.35414052854821e-06
2.289	7.18523855525177e-06
2.29	6.97587319287152e-06
2.291	6.72687207803335e-06
2.292	6.43927268040301e-06
2.293	6.11451816023845e-06
2.294	5.75406694203195e-06
2.295	5.35958943537196e-06
2.297	4.47651678747718e-06
2.299	3.48250956427876e-06
2.301	2.39726809514451e-06
2.303	1.24244358090664e-06
2.306	-5.69576516618042e-07
2.31	-3.00653399065709e-06
2.312	-4.17909973116082e-06
2.314	-5.28959930168327e-06
2.316	-6.31594181488282e-06
2.318	-7.23789571832612e-06
2.319	-7.65401160762735e-06
2.32	-8.03742374877459e-06
2.321	-8.38627351473775e-06
2.322	-8.69894625843415e-06
2.323	-8.97387768894475e-06
2.324	-9.20976358553816e-06
2.325	-9.40551514894139e-06
2.326	-9.5602646661419e-06
2.327	-9.67321991662828e-06
2.328	-9.74391341124203e-06
2.329	-9.77206018148991e-06
2.33	-9.75749967313533e-06
2.331	-9.70041723924453e-06
2.332	-9.60105199165895e-06
2.333	-9.45993485146346e-06
2.334	-9.27775952419552e-06
2.335	-9.05540269258154e-06
2.336	-8.79384831264929e-06
2.337	-8.494424434069e-06
2.338	-8.15845318147268e-06
2.339	-7.78748187801881e-06
2.34	-7.38314708836896e-06
2.342	-6.48195878838465e-06
2.344	-5.4707193619663e-06
2.346	-4.36694686278827e-06
2.348	-3.1893277059325e-06
2.35	-1.95733361429973e-06
2.354	5.89955197582981e-07
2.357	2.4956151492006e-06
2.359	3.72825266925503e-06
2.361	4.91011310810308e-06
2.363	6.02514360359407e-06
2.365	7.05882211704534e-06
2.367	7.99836675824395e-06
2.369	8.83291372222317e-06
2.371	9.55347708764265e-06
2.372	9.86871655328514e-06
2.373	1.01530728029431e-05
2.374	1.04058968366516e-05
2.375	1.06268255430919e-05
2.376	1.08154751830014e-05
2.377	1.0971723226838e-05
2.378	1.10954321961287e-05
2.379	1.11867015757383e-05
2.38	1.12456506826675e-05
2.381	1.12725521246304e-05
2.382	1.12677509216397e-05
2.383	1.12317148461827e-05
2.385	1.10682392007178e-05
2.387	1.07875819255199e-05
2.389	1.03964542335078e-05
2.391	9.90264579403544e-06
2.393	9.31489880962033e-06
2.395	8.64264166544615e-06
2.397	7.89586236837891e-06
2.399	7.08502654411802e-06
2.401	6.22075704725944e-06
2.404	4.84769406927654e-06
2.408	2.92954750236163e-06
2.414	2.86944414895629e-08
2.417	-1.36536654871122e-06
2.42	-2.68584630802593e-06
2.422	-3.51393369690811e-06
2.424	-4.29328825291009e-06
2.426	-5.01880457548509e-06
2.428	-5.68610031148609e-06
2.43	-6.29149702113807e-06
2.432	-6.83205546359034e-06
2.434	-7.30550332850299e-06
2.436	-7.71025664914049e-06
2.438	-8.04535371212722e-06
2.44	-8.31046860305662e-06
2.442	-8.50582064337857e-06
2.444	-8.63220042113255e-06
2.446	-8.69087557298087e-06
2.448	-8.6835977342048e-06
2.45	-8.61254550699186e-06
2.452	-8.48029045741328e-06
2.454	-8.28974733924071e-06
2.456	-8.04415714661388e-06
2.458	-7.74703750394679e-06
2.46	-7.40214910788239e-06
2.462	-7.01346414455628e-06
2.465	-6.35743501753439e-06
2.468	-5.62681045046531e-06
2.471	-4.83667795236897e-06
2.475	-3.71717675662353e-06
2.489	2.97614577426941e-07
2.492	1.08192568504251e-06
2.495	1.81023918166545e-06
2.498	2.47115154738964e-06
2.501	3.05436225112032e-06
2.504	3.55076273805821e-06
2.506	3.82954678990188e-06
2.508	4.0642524909984e-06
2.51	4.25316333352299e-06
2.512	4.3948400794136e-06
2.514	4.48814760822813e-06
2.516	4.53221688001548e-06
2.518	4.52649364834912e-06
2.52	4.47070364550939e-06
2.522	4.36487936728014e-06
2.524	4.20933738176643e-06
2.526	4.00469155703576e-06
2.528	3.75185035483838e-06
2.53	3.45199067197655e-06
2.532	3.1065701850963e-06
2.534	2.71732226408972e-06
2.537	2.05568004485457e-06
2.54	1.30774076545492e-06
2.543	4.83337037060494e-07
2.546	-4.03237065071949e-07
2.556	-3.4402418087609e-06
2.558	-3.95864449664884e-06
2.56	-4.40523059186404e-06
2.562	-4.76147080608058e-06
2.564	-5.01091831761613e-06
2.565	-5.09131387893547e-06
2.566	-5.14038402243955e-06
2.567	-5.15716992843807e-06
2.568	-5.1410211332481e-06
2.569	-5.09164371820248e-06
2.57	-5.00905535005813e-06
2.571	-4.89361972988434e-06
2.572	-4.74599182087587e-06
2.574	-4.35831946354881e-06
2.576	-3.8570031675178e-06
2.578	-3.25680291446417e-06
2.58	-2.57549578464022e-06
2.582	-1.83300848277668e-06
2.585	-6.50981061056655e-07
2.589	9.4078239154527e-07
2.591	1.69861195598031e-06
2.593	2.40798369421924e-06
2.595	3.05483333562506e-06
2.597	3.62812300558346e-06
2.599	4.12008123262808e-06
2.601	4.52626611835427e-06
2.603	4.84548268708807e-06
2.605	5.07965695550894e-06
2.607	5.23343942049337e-06
2.609	5.31393887559517e-06
2.611	5.33015362780276e-06
2.613	5.29251017589161e-06
2.616	5.16003018091737e-06
2.62	4.90235875005851e-06
2.626	4.51126232015042e-06
2.629	4.37054657531633e-06
2.632	4.28563575560759e-06
2.635	4.25896931854908e-06
2.639	4.30171200793694e-06
2.645	4.4556220952785e-06
2.649	4.5427007622223e-06
2.652	4.56093849976469e-06
2.655	4.51602825357611e-06
2.658	4.39181492062346e-06
2.66	4.25930491143589e-06
2.662	4.08473597701686e-06
2.664	3.867430212523e-06
2.666	3.60786682573888e-06
2.669	3.14297278869446e-06
2.672	2.59603959484878e-06
2.675	1.98050172972586e-06
2.679	1.08183449754051e-06
2.692	-1.94147868093353e-06
2.695	-2.55613197985838e-06
2.698	-3.10915953694035e-06
2.701	-3.5906236277583e-06
2.704	-3.99330307310208e-06
2.707	-4.31260748534612e-06
2.71	-4.54643158498413e-06
2.713	-4.69491880394912e-06
2.716	-4.76017640504978e-06
2.719	-4.74598811539551e-06
2.722	-4.65749570199847e-06
2.725	-4.50091561532417e-06
2.728	-4.28324854606643e-06
2.731	-4.01203625344237e-06
2.735	-3.5807056981696e-06
2.739	-3.0869654006338e-06
2.744	-2.41014278667961e-06
2.763	2.30012810575886e-07
2.768	8.27259639457623e-07
2.772	1.25237176273885e-06
2.776	1.6250280925334e-06
2.78	1.94187662216905e-06
2.784	2.20116444449303e-06
2.788	2.40259419648226e-06
2.792	2.54715467740141e-06
2.796	2.6369431278539e-06
2.8	2.6749793793357e-06
2.805	2.65553817513364e-06
2.81	2.56969746104119e-06
2.815	2.42685609830318e-06
2.821	2.19396949585615e-06
2.827	1.90189807369734e-06
2.831	1.65167208976413e-06
2.834	1.40493966327426e-06
2.836	1.19637438356079e-06
2.838	9.40544795824394e-07
2.84	6.27193589508579e-07
2.842	2.47457832003306e-07
2.844	-2.05019978771759e-07
2.846	-7.33167208721852e-07
2.848	-1.33573269245346e-06
2.85	-2.00682945195041e-06
2.852	-2.73578012865983e-06
2.855	-3.90365761315792e-06
2.86	-5.87917419192507e-06
2.862	-6.61221934716849e-06
2.864	-7.27718709470082e-06
2.866	-7.85208031039986e-06
2.868	-8.31744502338694e-06
2.869	-8.50390033235726e-06
2.87	-8.65729777554947e-06
2.871	-8.7763148233222e-06
2.872	-8.85993612875779e-06
2.873	-8.90747202042519e-06
2.874	-8.91856471518793e-06
2.875	-8.8932034012501e-06
2.876	-8.83172027954515e-06
2.877	-8.73479315277592e-06
2.878	-8.60345008302232e-06
2.879	-8.43904811720364e-06
2.881	-8.01812083484066e-06
2.883	-7.48909305503531e-06
2.885	-6.87333096660581e-06
2.887	-6.19564038029097e-06
2.894	-3.73803431497066e-06
2.896	-3.12714527783697e-06
2.898	-2.60349611469479e-06
2.9	-2.18734976087376e-06
2.901	-2.02470805632515e-06
2.902	-1.89446619103251e-06
2.903	-1.79779393949531e-06
2.904	-1.73551587501208e-06
2.905	-1.70810903910024e-06
2.906	-1.71569871376676e-06
2.907	-1.75805907787208e-06
2.908	-1.83461704317267e-06
2.909	-1.94446850887431e-06
2.91	-2.08638067800138e-06
2.912	-2.45993713043902e-06
2.914	-2.93961509800766e-06
2.916	-3.50583206643051e-06
2.918	-4.13594689163688e-06
2.922	-5.48772264785669e-06
2.925	-6.47971556855254e-06
2.927	-7.08376555458301e-06
2.929	-7.61572147744971e-06
2.931	-8.05621007149426e-06
2.933	-8.38930411717342e-06
2.934	-8.51164996795717e-06
2.935	-8.60294316407106e-06
2.936	-8.66232267782152e-06
2.937	-8.68919233187881e-06
2.938	-8.68322015534773e-06
2.939	-8.64433503444673e-06
2.94	-8.57272113563567e-06
2.941	-8.46881050264869e-06
2.942	-8.33327344551549e-06
2.944	-7.97112222095109e-06
2.946	-7.49592097193386e-06
2.948	-6.92025144033437e-06
2.95	-6.25907120888058e-06
2.952	-5.52911967410807e-06
2.955	-4.34458689824169e-06
2.963	-1.09322943675494e-06
2.965	-3.49711812397402e-07
2.967	3.38416556111554e-07
2.969	9.60912599268227e-07
2.971	1.50986785030227e-06
2.973	1.97978304505853e-06
2.975	2.36754933524708e-06
2.977	2.67237585660496e-06
2.979	2.89564676947407e-06
2.981	3.0407414719491e-06
2.983	3.11281505815941e-06
2.985	3.11852534551349e-06
2.987	3.06577882192016e-06
2.989	2.96343314865055e-06
2.992	2.73787528470848e-06
2.996	2.3549747218965e-06
3.002	1.76206668367485e-06
3.005	1.52044821444264e-06
3.008	1.34675006968621e-06
3.011	1.25791000105124e-06
3.013	1.25159241193273e-06
3.015	1.28993876913341e-06
3.017	1.37369621455719e-06
3.019	1.50250884445313e-06
3.021	1.67498504755059e-06
3.024	2.01025377943864e-06
3.027	2.42691335650136e-06
3.03	2.90993198071021e-06
3.034	3.62601593728584e-06
3.044	5.47546626883388e-06
3.047	5.96087495630115e-06
3.05	6.37915144174883e-06
3.053	6.71313724431855e-06
3.055	6.88146687899405e-06
3.057	7.00186709146067e-06
3.059	7.07104111796752e-06
3.061	7.08628092560559e-06
3.063	7.04542701512878e-06
3.065	6.9469040067105e-06
3.067	6.78974512346997e-06
3.069	6.57350591559691e-06
3.071	6.29830570630929e-06
3.073	5.96480688663803e-06
3.075	5.57420862712377e-06
3.077	5.12818862574704e-06
3.079	4.62888321806076e-06
3.081	4.07890023090829e-06
3.083	3.48122513393889e-06
3.085	2.83923504973416e-06
3.088	1.80129932125794e-06
3.091	6.85790437771061e-07
3.094	-4.92357456138848e-07
3.098	-2.13301781215591e-06
3.111	-7.55531423024536e-06
3.114	-8.72577095201166e-06
3.117	-9.83169175583498e-06
3.12	-1.08580905049394e-05
3.122	-1.14912927724475e-05
3.124	-1.20791854296698e-05
3.126	-1.2618104676676e-05
3.128	-1.31047838820564e-05
3.13	-1.35361933750744e-05
3.132	-1.39095408684398e-05
3.134	-1.42224001269398e-05
3.136	-1.44726282957919e-05
3.138	-1.46584441598208e-05
3.14	-1.47783276016611e-05
3.142	-1.48311298993065e-05
3.144	-1.48160297310795e-05
3.146	-1.47325434074475e-05
3.148	-1.45805537155042e-05
3.15	-1.43602667979081e-05
3.152	-1.40721936254806e-05
3.154	-1.37172245171513e-05
3.156	-1.32965845978106e-05
3.158	-1.28118143631895e-05
3.16	-1.22648203468856e-05
3.162	-1.1657644202856e-05
3.164	-1.0992976811508e-05
3.166	-1.02735118616692e-05
3.168	-9.50236836239071e-06
3.17	-8.68294558742377e-06
3.172	-7.8188396024359e-06
3.175	-6.44742319977354e-06
3.178	-4.99845420698364e-06
3.181	-3.48723012244534e-06
3.185	-1.40364545764271e-06
3.197	4.91871647589903e-06
3.2	6.41763395314854e-06
3.203	7.84578591961349e-06
3.205	8.74918454485396e-06
3.207	9.6071466444414e-06
3.209	1.04141785719492e-05
3.211	1.11650747793846e-05
3.213	1.18545233025458e-05
3.215	1.24776345611366e-05
3.217	1.30295068423436e-05
3.219	1.35057102763625e-05
3.221	1.39018347251607e-05
3.223	1.42138336105546e-05
3.225	1.44381012248118e-05
3.227	1.45711542973714e-05
3.229	1.46100943307914e-05
3.231	1.45521830390294e-05
3.233	1.43952849906981e-05
3.235	1.41376820472772e-05
3.237	1.37781264388792e-05
3.239	1.33158719233251e-05
3.241	1.2750669899475e-05
3.243	1.20829002927536e-05
3.245	1.13135244887985e-05
3.247	1.0444013227584e-05
3.249	9.47654532623687e-06
3.251	8.41401590889745e-06
3.253	7.26002921958013e-06
3.255	6.01869771799102e-06
3.257	4.69504027655887e-06
3.259	3.29486880090712e-06
3.261	1.82457545783166e-06
3.263	2.91615295466841e-07
3.265	-1.2960710336074e-06
3.268	-3.76013277936238e-06
3.271	-6.29292789966485e-06
3.278	-1.22459241556072e-05
3.28	-1.38971789134246e-05
3.282	-1.54985922602435e-05
3.284	-1.70334592368704e-05
3.286	-1.8484398422558e-05
3.288	-1.9832633681105e-05
3.289	-2.04621599309007e-05
3.29	-2.10586304234539e-05
3.291	-2.16194775966017e-05
3.292	-2.21418696906284e-05
3.293	-2.26232290394535e-05
3.294	-2.30608689033573e-05
3.295	-2.34516846759902e-05
3.296	-2.37931245745671e-05
3.297	-2.40818157646316e-05
3.298	-2.43150603065345e-05
3.299	-2.44896168872799e-05
3.3	-2.46022772660837e-05
3.301	-2.46501685801093e-05
3.302	-2.46296627572917e-05
3.303	-2.45374243963425e-05
3.304	-2.4370384061001e-05
3.305	-2.41248937147276e-05
3.306	-2.37974572083743e-05
3.307	-2.33853025282116e-05
3.308	-2.28852827799386e-05
3.309	-2.22953461790354e-05
3.31	-2.16136135833267e-05
3.311	-2.08390477478559e-05
3.312	-1.99710522803542e-05
3.313	-1.90101264490039e-05
3.314	-1.79573233314301e-05
3.315	-1.68146225423271e-05
3.316	-1.55850248848566e-05
3.317	-1.42721946279067e-05
3.318	-1.28812874056194e-05
3.319	-1.14177684746863e-05
3.32	-9.88874071516932e-06
3.321	-8.30185360101154e-06
3.322	-6.66558318940247e-06
3.323	-4.98897412448684e-06
3.325	-1.55179342620215e-06
3.329	5.39564136481374e-06
3.33	7.09436965173893e-06
3.331	8.76094346047296e-06
3.332	1.0387382518573e-05
3.333	1.1966243199879e-05
3.334	1.34909161975116e-05
3.335	1.49550738068882e-05
3.336	1.63534183670322e-05
3.337	1.7680842024248e-05
3.338	1.89328716881931e-05
3.339	2.01047365742113e-05
3.34	2.11923606059372e-05
3.341	2.21911156845778e-05
3.342	2.30964051777249e-05
3.343	2.39036968583406e-05
3.344	2.46078368029146e-05
3.345	2.52037093240176e-05
3.346	2.56855639602094e-05
3.347	2.60474631090801e-05
3.348	2.62835538649142e-05
3.349	2.63870457928306e-05
3.35	2.63515103107181e-05
3.351	2.61698115817666e-05
3.352	2.58349823933912e-05
3.353	2.53406221677466e-05
3.354	2.4680796359533e-05
3.355	2.38505483149964e-05
3.356	2.28464506850656e-05
3.357	2.16664414853796e-05
3.358	2.031076378195e-05
3.359	1.8781485817243e-05
3.36	1.70835031383376e-05
3.361	1.52238629844703e-05
3.362	1.32133533288226e-05
3.363	1.10644766397883e-05
3.364	8.79401361153498e-06
3.365	6.42101750614188e-06
3.366	3.96775745237221e-06
3.368	-1.07629069923121e-06
3.369	-3.60955390199535e-06
3.37	-6.10901856923363e-06
3.371	-8.54171858755137e-06
3.372	-1.08743692841529e-05
3.373	-1.30733998151555e-05
3.374	-1.51057667086008e-05
3.375	-1.69397251355008e-05
3.376	-1.85449827672102e-05
3.377	-1.98942401272717e-05
3.378	-2.09625661558022e-05
3.379	-2.17292951720793e-05
3.38	-2.21774272244346e-05
3.381	-2.22950957002865e-05
3.382	-2.20752866564311e-05
3.383	-2.15160556198413e-05
3.384	-2.06218447988959e-05
3.385	-1.94022760524604e-05
3.386	-1.78725865840335e-05
3.387	-1.60541784328672e-05
3.388	-1.39734462880625e-05
3.389	-1.16618611532004e-05
3.39	-9.15512360855075e-06
3.391	-6.49380259432064e-06
3.392	-3.72039187723772e-06
3.395	4.80643352673837e-06
3.396	7.55856166811952e-06
3.397	1.01868447277553e-05
3.398	1.26467657954876e-05
3.399	1.48965216038022e-05
3.4	1.68980309327438e-05
3.401	1.8618178234675e-05
3.402	2.00282194438017e-05
3.403	2.11060326567036e-05
3.404	2.18355170105156e-05
3.405	2.22066008195299e-05
3.406	2.22165456982282e-05
3.407	2.18684634720745e-05
3.408	2.11732051580427e-05
3.409	2.01464032691945e-05
3.41	1.88110195127322e-05
3.411	1.71946367224507e-05
3.412	1.5329906009498e-05
3.413	1.325237551697e-05
3.414	1.10028882636115e-05
3.415	8.62281579294688e-06
3.416	6.15554172966881e-06
3.418	1.13722368588753e-06
3.419	-1.32748367320801e-06
3.42	-3.70753717415795e-06
3.421	-5.96446503831061e-06
3.422	-8.0629612888572e-06
3.423	-9.97219790743742e-06
3.424	-1.16649834218663e-05
3.425	-1.31185624780983e-05
3.426	-1.43156463474625e-05
3.427	-1.52432052047402e-05
3.428	-1.58935431873175e-05
3.429	-1.6263835385999e-05
3.43	-1.63561495076792e-05
3.431	-1.61764270751874e-05
3.432	-1.57357203622865e-05
3.433	-1.50480817451282e-05
3.434	-1.41319895963221e-05
3.435	-1.30083381613133e-05
3.436	-1.17004972342016e-05
3.437	-1.02345877461829e-05
3.438	-8.63832892328276e-06
3.439	-6.93999904033404e-06
3.44	-5.16942159212164e-06
3.443	2.769142923853e-07
3.444	2.04015778848543e-06
3.445	3.73069067904908e-06
3.446	5.32378707429615e-06
3.447	6.7946128856633e-06
3.448	8.12305951836123e-06
3.449	9.28976600000908e-06
3.45	1.02786983964265e-05
3.451	1.10774078940779e-05
3.452	1.16756795502937e-05
3.453	1.20675371215739e-05
3.454	1.2249519739882e-05
3.455	1.22224212146804e-05
3.456	1.19907500089056e-05
3.457	1.15611576401164e-05
3.458	1.09447654121908e-05
3.459	1.0154914966698e-05
3.46	9.20863405262651e-06
3.461	8.12465485733327e-06
3.462	6.92444882410825e-06
3.463	5.63092593530712e-06
3.464	4.26810708642478e-06
3.468	-1.36926676397309e-06
3.469	-2.70170941352177e-06
3.47	-3.95701982824903e-06
3.471	-5.11602479047468e-06
3.472	-6.16074646231368e-06
3.473	-7.07664818477838e-06
3.474	-7.85101780564901e-06
3.475	-8.47607611120793e-06
3.476	-8.94475193735644e-06
3.477	-9.2552256321099e-06
3.478	-9.40762043377674e-06
3.479	-9.40570094609683e-06
3.48	-9.25563386111605e-06
3.481	-8.96637541281109e-06
3.482	-8.54899777547047e-06
3.483	-8.01674338735126e-06
3.484	-7.38472125139111e-06
3.485	-6.66858441800144e-06
3.486	-5.88542064772213e-06
3.487	-5.05287237384522e-06
3.492	-7.44652139061941e-07
3.493	3.66153933839541e-08
3.494	7.60120259180042e-07
3.495	1.41581075485675e-06
3.496	1.99561356595268e-06
3.497	2.49297961030237e-06
3.498	2.90319713158738e-06
3.499	3.22372126149162e-06
3.5	3.45372172727565e-06
3.501	3.59373509351002e-06
3.502	3.64663356133832e-06
3.503	3.61570346463225e-06
3.504	3.50643411728413e-06
3.505	3.3251917672672e-06
3.506	3.07878735306133e-06
3.507	2.77576796570145e-06
3.508	2.42433125308139e-06
3.51	1.61296566236757e-06
3.513	2.62493545122311e-07
3.515	-6.23523614073918e-07
3.517	-1.42498697819349e-06
3.518	-1.77732603656722e-06
3.519	-2.09098993142476e-06
3.52	-2.36056687441533e-06
3.521	-2.58331970126591e-06
3.522	-2.75620545320265e-06
3.523	-2.87824708600226e-06
3.524	-2.94769584652244e-06
3.525	-2.96531327403926e-06
3.526	-2.93146828056479e-06
3.527	-2.84798752048232e-06
3.528	-2.71676309182567e-06
3.529	-2.540958801589e-06
3.53	-2.32391580379243e-06
3.531	-2.06967441229722e-06
3.533	-1.46702462799908e-06
3.535	-7.72571320695192e-07
3.541	1.43687555276273e-06
3.543	2.07597778523194e-06
3.544	2.35601101472582e-06
3.545	2.60467941703979e-06
3.546	2.81834967630346e-06
3.547	2.99448078600051e-06
3.548	3.13035972343556e-06
3.549	3.22405021080385e-06
3.55	3.27393850518831e-06
3.551	3.27893246954147e-06
3.552	3.23930764700719e-06
3.553	3.15461376931836e-06
3.554	3.02535918628166e-06
3.555	2.8527780742138e-06
3.556	2.63848748183193e-06
3.557	2.38450419498548e-06
3.558	2.09303453235776e-06
3.559	1.76697777654056e-06
3.561	1.02487813524732e-06
3.563	1.87448923938405e-07
3.566	-1.17256855602932e-06
3.569	-2.5475019143073e-06
3.571	-3.40988464309078e-06
3.573	-4.1871484963707e-06
3.574	-4.53372398379059e-06
3.575	-4.84715236215294e-06
3.576	-5.12394318619158e-06
3.577	-5.36137795137392e-06
3.578	-5.55669367940936e-06
3.579	-5.70724460580152e-06
3.58	-5.81200427607342e-06
3.581	-5.86900744803387e-06
3.582	-5.87722118172707e-06
3.583	-5.83625322292392e-06
3.584	-5.74629295702067e-06
3.585	-5.60753325018482e-06
3.586	-5.42101325162747e-06
3.587	-5.18793567128029e-06
3.588	-4.91000895053162e-06
3.589	-4.58929967450672e-06
3.59	-4.22841511937833e-06
3.591	-3.83049267060898e-06
3.592	-3.39870576659962e-06
3.594	-2.44741543653504e-06
3.596	-1.40638401902038e-06
3.599	2.47595132840672e-07
3.602	1.90246160958196e-06
3.604	2.9459988128977e-06
3.606	3.90185190202175e-06
3.607	4.33728949467138e-06
3.608	4.73995326455423e-06
3.609	5.10656188446035e-06
3.61	5.43416684095632e-06
3.611	5.72085148142776e-06
3.612	5.96379212236542e-06
3.613	6.16229074257291e-06
3.614	6.31402935802328e-06
3.615	6.41880624652202e-06
3.616	6.47591406099934e-06
3.617	6.48516379708752e-06
3.618	6.4470430514163e-06
3.619	6.36176061874494e-06
3.62	6.23089886619965e-06
3.621	6.05521081720184e-06
3.622	5.83690030442341e-06
3.623	5.57786477806133e-06
3.624	5.27997831767379e-06
3.625	4.94620896152043e-06
3.627	4.18222477716057e-06
3.629	3.30995623620822e-06
3.631	2.35644938406665e-06
3.634	8.34531097559932e-07
3.638	-1.21763143390297e-06
3.64	-2.19421098268668e-06
3.642	-3.10630887945251e-06
3.644	-3.93425816991311e-06
3.646	-4.66179238767239e-06
3.648	-5.27626260549141e-06
3.649	-5.53797155333768e-06
3.65	-5.76857162037925e-06
3.651	-5.96699209243212e-06
3.652	-6.13330576282323e-06
3.653	-6.26759380217834e-06
3.654	-6.3697333594348e-06
3.655	-6.4398943599997e-06
3.656	-6.47886345195303e-06
3.658	-6.46591386921358e-06
3.66	-6.33817353179467e-06
3.662	-6.10538840639663e-06
3.664	-5.77896256981347e-06
3.666	-5.37176151826912e-06
3.668	-4.89676299508801e-06
3.67	-4.36853539387272e-06
3.673	-3.50561966389051e-06
3.683	-5.28650007325382e-07
3.686	2.62499017189555e-07
3.688	7.41394662995276e-07
3.69	1.17586999337504e-06
3.692	1.56318086386165e-06
3.694	1.90123531673692e-06
3.696	2.18989978062467e-06
3.698	2.42921811821617e-06
3.7	2.62038958798172e-06
3.702	2.76489138606451e-06
3.704	2.86576439467723e-06
3.707	2.94091173813626e-06
3.71	2.9349378607435e-06
3.713	2.86037338170786e-06
3.716	2.72942333268134e-06
3.72	2.48772875810488e-06
3.725	2.1157305738484e-06
3.745	5.33697497751007e-07
3.751	1.44914094946103e-07
3.758	-2.47612387482832e-07
3.767	-6.83837188653058e-07
3.781	-1.29664814707553e-06
3.793	-1.77979178594967e-06
3.8	-2.0033482117654e-06
3.805	-2.10585297555355e-06
3.809	-2.13738736309921e-06
3.813	-2.10968217650986e-06
3.817	-2.00890197721293e-06
3.82	-1.87637517967687e-06
3.823	-1.68854282645015e-06
3.826	-1.44019549175312e-06
3.829	-1.12794499074198e-06
3.832	-7.54280794268425e-07
3.835	-3.27301814095904e-07
3.846	1.31106056233676e-06
3.848	1.5292098467512e-06
3.85	1.69251827575323e-06
3.852	1.79071394601493e-06
3.854	1.81546683464262e-06
3.856	1.76113642247344e-06
3.858	1.62522050128899e-06
3.86	1.40856172592407e-06
3.862	1.11742213704247e-06
3.864	7.60880725536595e-07
3.866	3.5155857602831e-07
3.869	-3.23677320501758e-07
3.873	-1.23874993285256e-06
3.875	-1.65965606591101e-06
3.877	-2.03246026231341e-06
3.879	-2.34367707285799e-06
3.881	-2.58292216326339e-06
3.883	-2.74344180617447e-06
3.885	-2.82176762667063e-06
3.887	-2.81774450439087e-06
3.889	-2.73402016315316e-06
3.891	-2.57623754063019e-06
3.893	-2.35088595612609e-06
3.895	-2.06629521937174e-06
3.897	-1.73257276347982e-06
3.9	-1.16140307149237e-06
3.904	-3.22841969158105e-07
3.91	9.36468190992912e-07
3.913	1.5028552553531e-06
3.916	1.99491701025067e-06
3.918	2.27249374074034e-06
3.92	2.50487387454257e-06
3.922	2.68915317747087e-06
3.924	2.82292944397966e-06
3.926	2.90530335256278e-06
3.928	2.93559029618251e-06
3.93	2.91496957327553e-06
3.932	2.84326107369282e-06
3.934	2.7231600387978e-06
3.936	2.55707202789779e-06
3.938	2.34715922786677e-06
3.941	1.9592194453466e-06
3.944	1.49414259453806e-06
3.947	9.66408808089625e-07
3.951	1.91708078745023e-07
3.958	-1.25076110091271e-06
3.963	-2.25422844124523e-06
3.967	-2.98614537452835e-06
3.97	-3.47239735187799e-06
3.973	-3.89108291365403e-06
3.976	-4.23175194264047e-06
3.979	-4.48491756088742e-06
3.981	-4.60175754035674e-06
3.983	-4.6751063136341e-06
3.985	-4.70383288941889e-06
3.987	-4.68646262774541e-06
3.989	-4.62390008415525e-06
3.991	-4.51482218100097e-06
3.993	-4.36080480081813e-06
3.995	-4.16226431454447e-06
3.997	-3.92134210702721e-06
4	-3.48296265784143e-06
4.003	-2.9608217984034e-06
4.006	-2.36365646433256e-06
4.009	-1.7047721332375e-06
4.013	-7.51576038737767e-07
4.019	7.6508896196259e-07
4.025	2.2714720842032e-06
4.029	3.20668599229634e-06
4.032	3.84547085019449e-06
4.035	4.4145863693501e-06
4.038	4.90159238530907e-06
4.04	5.17501712682389e-06
4.042	5.40437995155685e-06
4.044	5.58698085662002e-06
4.046	5.72100819873356e-06
4.048	5.80503244229646e-06
4.05	5.83790644803628e-06
4.052	5.81908901864381e-06
4.054	5.74819834397999e-06
4.056	5.62626493305629e-06
4.058	5.45342867752652e-06
4.06	5.23114898065558e-06
4.062	4.96120864390548e-06
4.064	4.64581812664733e-06
4.066	4.28748752412389e-06
4.069	3.67524300592947e-06
4.072	2.98361113237888e-06
4.075	2.22493213186681e-06
4.079	1.13266802781453e-06
4.084	-3.12812048264277e-07
4.092	-2.64606119948496e-06
4.096	-3.74604921304922e-06
4.099	-4.51436624793189e-06
4.102	-5.21983178636276e-06
4.105	-5.850826452658e-06
4.108	-6.39757630516158e-06
4.11	-6.71062637991326e-06
4.112	-6.98021414358152e-06
4.114	-7.20423835076645e-06
4.116	-7.3811805147983e-06
4.118	-7.51000084164843e-06
4.12	-7.58982337067948e-06
4.122	-7.62034766843556e-06
4.124	-7.60104799724104e-06
4.126	-7.53213641679906e-06
4.128	-7.41468019604952e-06
4.13	-7.24890669978606e-06
4.132	-7.0364406052903e-06
4.134	-6.77858339948045e-06
4.136	-6.47693088495771e-06
4.138	-6.13368625757005e-06
4.141	-5.54594623558557e-06
4.144	-4.87832608264682e-06
4.147	-4.14096976975031e-06
4.15	-3.34424175285619e-06
4.154	-2.20960754582222e-06
4.159	-7.1542325486007e-07
4.169	2.30240368104262e-06
4.173	3.43767187516164e-06
4.176	4.23550086914304e-06
4.179	4.97555507195102e-06
4.182	5.64709213257686e-06
4.185	6.24049126152215e-06
4.188	6.74761098728993e-06
4.19	7.03406986701793e-06
4.192	7.2772398915788e-06
4.194	7.4749425245102e-06
4.196	7.62640558527039e-06
4.198	7.73008490817517e-06
4.2	7.78541892643148e-06
4.202	7.7913476932423e-06
4.204	7.74805434744508e-06
4.206	7.65550672277016e-06
4.208	7.51361915618531e-06
4.21	7.32304645545412e-06
4.212	7.08473646859886e-06
4.214	6.79956546001392e-06
4.216	6.46917260560542e-06
4.218	6.09460673750561e-06
4.22	5.67850688071303e-06
4.223	4.98055588771251e-06
4.226	4.20106266041387e-06
4.229	3.35017735153542e-06
4.232	2.43760711882146e-06
4.236	1.14585508903531e-06
4.241	-5.47996220845448e-07
4.25	-3.62661355346461e-06
4.254	-4.92345914970826e-06
4.257	-5.83685410227019e-06
4.26	-6.68323524699588e-06
4.263	-7.44853908862808e-06
4.265	-7.90705995967755e-06
4.267	-8.31968456793675e-06
4.269	-8.68271798815101e-06
4.271	-8.99282787791833e-06
4.273	-9.24678784386401e-06
4.275	-9.44150784043529e-06
4.277	-9.57451414862476e-06
4.279	-9.64319745833109e-06
4.281	-9.64573399819812e-06
4.283	-9.58008894436091e-06
4.285	-9.44541469927174e-06
4.287	-9.24012742409275e-06
4.289	-8.96450325527098e-06
4.291	-8.61789334116736e-06
4.293	-8.20105718979391e-06
4.295	-7.71457739823234e-06
4.297	-7.15999677147749e-06
4.299	-6.53978221443197e-06
4.301	-5.85601896396781e-06
4.303	-5.11206725128943e-06
4.305	-4.31165456227234e-06
4.307	-3.45882982877299e-06
4.309	-2.5589549643712e-06
4.312	-1.13360389342176e-06
4.315	3.62800445685707e-07
4.32	2.94338344097866e-06
4.324	5.00342729914394e-06
4.327	6.49021756338186e-06
4.329	7.43141047543361e-06
4.331	8.31777683707458e-06
4.333	9.13482480235928e-06
4.335	9.86847759065768e-06
4.337	1.050281991688e-05
4.338	1.07777741806814e-05
4.339	1.10215400308533e-05
4.34	1.12324916106132e-05
4.341	1.14077050934469e-05
4.342	1.15449477231522e-05
4.343	1.16419422138136e-05
4.344	1.16960443516945e-05
4.345	1.17045337848509e-05
4.346	1.16654660988758e-05
4.347	1.15758843843849e-05
4.348	1.14338580328166e-05
4.349	1.12369463440842e-05
4.35	1.09833047510222e-05
4.351	1.06711819825023e-05
4.352	1.02996645594544e-05
4.353	9.8673997932508e-06
4.354	9.37444487725259e-06
4.355	8.82057177697959e-06
4.356	8.20688470604125e-06
4.357	7.53465780434226e-06
4.358	6.80578125766829e-06
4.359	6.02366362123519e-06
4.36	5.19088133721368e-06
4.361	4.31200317585478e-06
4.362	3.39211734790013e-06
4.364	1.44885187758348e-06
4.366	-5.90085358354031e-07
4.37	-4.73230418585047e-06
4.372	-6.7161583032771e-06
4.373	-7.65948217562595e-06
4.374	-8.5598563082101e-06
4.375	-9.41066770288046e-06
4.376	-1.02036319660215e-05
4.377	-1.09318453827001e-05
4.378	-1.15881796247663e-05
4.379	-1.2165629678762e-05
4.38	-1.26572905490008e-05
4.381	-1.30570716745382e-05
4.382	-1.3358759966664e-05
4.383	-1.35565750447597e-05
4.384	-1.36450744374628e-05
4.385	-1.36197404660976e-05
4.386	-1.34763997063914e-05
4.387	-1.32119560909416e-05
4.388	-1.28238902661337e-05
4.389	-1.23117749648571e-05
4.39	-1.16754933596752e-05
4.391	-1.09171930606777e-05
4.392	-1.00402603866456e-05
4.393	-9.04999134831996e-06
4.394	-7.95372776529746e-06
4.395	-6.76037182500977e-06
4.396	-5.48132585898031e-06
4.397	-4.1293749308835e-06
4.398	-2.71944639074206e-06
4.4	2.05416023746352e-07
4.402	3.14199525952574e-06
4.403	4.56295857986788e-06
4.404	5.92286831668787e-06
4.405	7.20074570459417e-06
4.406	8.37530527242336e-06
4.407	9.42667719705526e-06
4.408	1.03354811393785e-05
4.409	1.1085348592843e-05
4.41	1.1661692395748e-05
4.411	1.20526093514428e-05
4.412	1.2248964853967e-05
4.413	1.22454381870085e-05
4.414	1.20397048686272e-05
4.415	1.16335523863142e-05
4.416	1.1032105597053e-05
4.417	1.02448612988582e-05
4.418	9.28423258095279e-06
4.419	8.16666196179483e-06
4.42	6.9117064747104e-06
4.421	5.54188722468041e-06
4.422	4.08180091859833e-06
4.423	2.55869269949471e-06
4.426	-2.10358388486043e-06
4.427	-3.59104387470666e-06
4.428	-4.99772753315142e-06
4.429	-6.29733953338985e-06
4.43	-7.46554545827394e-06
4.431	-8.48108703976891e-06
4.432	-9.32564074851427e-06
4.433	-9.98457676359976e-06
4.434	-1.04472970745562e-05
4.435	-1.07070011026167e-05
4.436	-1.07615840327924e-05
4.437	-1.06128869319377e-05
4.438	-1.02670384976022e-05
4.439	-9.73399467962821e-06
4.44	-9.02773366284748e-06
4.441	-8.1653185892705e-06
4.442	-7.16694306746035e-06
4.443	-6.05480497650746e-06
4.444	-4.85333400312982e-06
4.445	-3.58794446331245e-06
4.448	3.29897202888674e-07
4.449	1.59127007925974e-06
4.45	2.79073892173187e-06
4.451	3.90746323120084e-06
4.452	4.92253214723348e-06
4.453	5.82052795294885e-06
4.454	6.58847636714199e-06
4.455	7.216540720556e-06
4.456	7.69828888813606e-06
4.457	8.03048072839374e-06
4.458	8.2126618128342e-06
4.459	8.24753980488424e-06
4.46	8.14076203159431e-06
4.461	7.89992830974029e-06
4.462	7.53509022644039e-06
4.463	7.05806276002363e-06
4.464	6.48235364231198e-06
4.465	5.82199704535213e-06
4.466	5.0921848400165e-06
4.467	4.30833033782108e-06
4.469	2.64017304996145e-06
4.472	1.04532320577277e-07
4.473	-6.975836930323e-07
4.474	-1.4599554303274e-06
4.475	-2.17358596366068e-06
4.476	-2.83106019249857e-06
4.477	-3.42617260873368e-06
4.478	-3.95436508071612e-06
4.479	-4.41252664273861e-06
4.48	-4.79841453771002e-06
4.481	-5.11160648475339e-06
4.482	-5.35200960527504e-06
4.483	-5.52139257603557e-06
4.484	-5.62178378693545e-06
4.485	-5.65618038805837e-06
4.486	-5.62791369684845e-06
4.487	-5.54124386908939e-06
4.488	-5.40039883389909e-06
4.489	-5.21029731892497e-06
4.49	-4.97530661736079e-06
4.491	-4.70065304369882e-06
4.493	-4.05136778436344e-06
4.495	-3.29989911929118e-06
4.497	-2.48132453339878e-06
4.505	8.94973357645767e-07
4.507	1.6546979635379e-06
4.509	2.34786281172461e-06
4.511	2.96199668348152e-06
4.513	3.48646118641938e-06
4.515	3.91215533390721e-06
4.517	4.23139621208435e-06
4.519	4.43799123850397e-06
4.521	4.52752070856377e-06
4.523	4.49742427033328e-06
4.525	4.34723390885239e-06
4.527	4.07907774668814e-06
4.529	3.6978821196243e-06
4.531	3.21099430244942e-06
4.533	2.62891912949925e-06
4.535	1.96485463543894e-06
4.537	1.23434540277856e-06
4.54	5.46825340563828e-08
4.546	-2.35102240786489e-06
4.548	-3.0861533337756e-06
4.55	-3.75209500536045e-06
4.552	-4.32909999936726e-06
4.554	-4.79954980381336e-06
4.555	-4.98995052300444e-06
4.556	-5.14827973141507e-06
4.557	-5.2731732163025e-06
4.558	-5.36340969148341e-06
4.559	-5.41809747911515e-06
4.56	-5.43643824801876e-06
4.561	-5.4179792208231e-06
4.562	-5.36249314198045e-06
4.563	-5.26998480143703e-06
4.564	-5.14072855395398e-06
4.565	-4.97510199348739e-06
4.566	-4.77402438292529e-06
4.567	-4.53830246804898e-06
4.568	-4.26927619745499e-06
4.57	-3.63697052563339e-06
4.572	-2.89114507534549e-06
4.574	-2.04875249654179e-06
4.576	-1.12940892815772e-06
4.579	3.45974053850284e-07
4.584	2.86363543811063e-06
4.586	3.8198142053858e-06
4.588	4.71118747480403e-06
4.59	5.51554748629002e-06
4.592	6.21264307820724e-06
4.593	6.51531269113548e-06
4.594	6.78462222758469e-06
4.595	7.01875633168925e-06
4.596	7.21628509836592e-06
4.597	7.37563696162624e-06
4.598	7.49574509661954e-06
4.599	7.57561129915985e-06
4.6	7.61449373598566e-06
4.601	7.61193308207453e-06
4.602	7.56761775555503e-06
4.603	7.48149934182152e-06
4.604	7.35376249494379e-06
4.605	7.18493351392624e-06
4.606	6.97556647821784e-06
4.607	6.72654130084993e-06
4.608	6.4390023126748e-06
4.609	6.11426659702374e-06
4.61	5.75379619327521e-06
4.611	5.35935607093307e-06
4.613	4.47632249400698e-06
4.615	3.48230293667484e-06
4.617	2.39713243299633e-06
4.619	1.24229703413192e-06
4.622	-5.69579857057079e-07
4.626	-3.00657330765119e-06
4.628	-4.17910669625599e-06
4.63	-5.289592908575e-06
4.632	-6.31594795930113e-06
4.634	-7.23788993983732e-06
4.635	-7.65400381830261e-06
4.636	-8.03738278332133e-06
4.637	-8.38625396948345e-06
4.638	-8.69888792554008e-06
4.639	-8.97383975484445e-06
4.64	-9.20972436713186e-06
4.641	-9.4054790622522e-06
4.642	-9.56020736175844e-06
4.643	-9.67314112987339e-06
4.644	-9.74387145191713e-06
4.645	-9.77199016727326e-06
4.646	-9.75744753617391e-06
4.647	-9.7003393468853e-06
4.648	-9.60099468727549e-06
4.649	-9.45986966360834e-06
4.65	-9.27769059266836e-06
4.651	-9.05532984951662e-06
4.652	-8.79380063700808e-06
4.653	-8.49436854188923e-06
4.654	-8.15836466294684e-06
4.655	-7.787380187807e-06
4.656	-7.38307452596842e-06
4.658	-6.48190208352162e-06
4.66	-5.47063030076345e-06
4.662	-4.36686341132031e-06
4.664	-3.18926867226565e-06
4.666	-1.9572628708886e-06
4.67	5.90010202472513e-07
4.673	2.49567275378837e-06
4.675	3.72829947359321e-06
4.677	4.91016349624118e-06
4.679	6.02520718739896e-06
4.681	7.05886271834544e-06
4.683	7.99841812071378e-06
4.685	8.83295711773258e-06
4.687	9.55350680609257e-06
4.688	9.86876287090155e-06
4.689	1.01531090068718e-05
4.69	1.04059370640286e-05
4.691	1.06268405053456e-05
4.692	1.08155046971703e-05
4.693	1.09717453629088e-05
4.694	1.10954592473789e-05
4.695	1.11867216396888e-05
4.696	1.12456867356059e-05
4.697	1.12725691581161e-05
4.698	1.1267778048385e-05
4.699	1.12317338913925e-05
4.701	1.10682629514969e-05
4.703	1.07875873265328e-05
4.705	1.03964653401789e-05
4.707	9.90266485967339e-06
4.709	9.31490564326509e-06
4.711	8.64263380417896e-06
4.713	7.89587083982468e-06
4.715	7.08503934276905e-06
4.717	6.2207703219741e-06
4.72	4.84769221031911e-06
4.724	2.92954823155611e-06
4.73	2.86967978269104e-08
4.733	-1.36536298800394e-06
4.736	-2.68584514007131e-06
4.738	-3.5139275071927e-06
4.74	-4.29329034812298e-06
4.742	-5.01880610581651e-06
4.744	-5.68609778017759e-06
4.746	-6.29149531139461e-06
4.748	-6.83205125717734e-06
4.75	-7.30550566352406e-06
4.752	-7.71025851431517e-06
4.754	-8.04536268628198e-06
4.756	-8.31047044691502e-06
4.758	-8.50582962730329e-06
4.76	-8.63220155800093e-06
4.762	-8.69087874200147e-06
4.764	-8.68360160932724e-06
4.766	-8.6125529961123e-06
4.768	-8.48029525180038e-06
4.77	-8.2897558426609e-06
4.772	-8.04416583299883e-06
4.774	-7.74704566719464e-06
4.776	-7.40215959194046e-06
4.778	-7.01347612697134e-06
4.781	-6.35744322519116e-06
4.784	-5.62682210869525e-06
4.787	-4.83668792039538e-06
4.791	-3.7171897675492e-06
4.805	2.97599781262647e-07
4.808	1.08191016678916e-06
4.811	1.81022250167473e-06
4.814	2.47113507700902e-06
4.817	3.05434675595961e-06
4.82	3.55074709101899e-06
4.822	3.82952927502345e-06
4.824	4.06423447163462e-06
4.826	4.25314492868978e-06
4.828	4.39482548486581e-06
4.83	4.48812927711373e-06
4.832	4.53220120721909e-06
4.834	4.52647770021741e-06
4.836	4.47068691400432e-06
4.838	4.36486086652366e-06
4.84	4.20932189015844e-06
4.842	4.00468151084965e-06
4.844	3.75183969225645e-06
4.846	3.45197677376063e-06
4.848	3.10655969659734e-06
4.85	2.71730983225638e-06
4.853	2.05567262767659e-06
4.856	1.30772735840168e-06
4.859	4.83330677703009e-07
4.862	-4.03246095181942e-07
4.872	-3.4402494559771e-06
4.874	-3.95865522495598e-06
4.876	-4.40523277589477e-06
4.878	-4.76147693895257e-06
4.88	-5.01092184368446e-06
4.881	-5.09131656656336e-06
4.882	-5.14038391052907e-06
4.883	-5.1571712234022e-06
4.884	-5.14102821114193e-06
4.885	-5.09164635431603e-06
4.886	-5.00905439704269e-06
4.887	-4.89361707511904e-06
4.888	-4.74599791022712e-06
4.89	-4.35831786660401e-06
4.892	-3.85700236460451e-06
4.894	-3.25680671853235e-06
4.896	-2.57550188820233e-06
4.898	-1.8330086177798e-06
4.901	-6.50987458605812e-07
4.905	9.40777777458379e-07
4.907	1.69860320298199e-06
4.909	2.407978197283e-06
4.911	3.05483063645084e-06
4.913	3.62812071319496e-06
4.915	4.12007556249705e-06
4.917	4.52625706781618e-06
4.919	4.84548314538813e-06
4.921	5.07965473328653e-06
4.923	5.23344210368037e-06
4.925	5.31393553337978e-06
4.927	5.33013957060291e-06
4.929	5.29250688519056e-06
4.932	5.16002170058982e-06
4.936	4.90235955119545e-06
4.942	4.5112636710698e-06
4.945	4.37054845647822e-06
4.948	4.28563564991435e-06
4.951	4.25897191735913e-06
4.955	4.3017152817626e-06
4.961	4.45562652906517e-06
4.965	4.54269809058161e-06
4.968	4.56094322309752e-06
4.971	4.51603472484408e-06
4.974	4.39181404576772e-06
4.976	4.25931055580975e-06
4.978	4.08474199087294e-06
4.98	3.86743242497545e-06
4.982	3.60787498721038e-06
4.985	3.14298006021119e-06
4.988	2.59604746855047e-06
4.991	1.98050457100862e-06
4.995	1.08184169711478e-06
5.008	-1.94147490173435e-06
5.011	-2.55612460975385e-06
5.014	-3.10914685286434e-06
5.017	-3.59061446708608e-06
5.02	-3.99329367883894e-06
5.023	-4.31259803335138e-06
5.026	-4.54642654279525e-06
5.029	-4.69491548038548e-06
5.032	-4.76017141703977e-06
5.035	-4.74598259536663e-06
5.038	-4.6574891321427e-06
5.041	-4.50090724424257e-06
5.044	-4.28324358825449e-06
5.047	-4.01203133915118e-06
5.051	-3.58070127681742e-06
5.055	-3.08695777206935e-06
5.06	-2.41013384982836e-06
5.079	2.30013838198317e-07
5.084	8.2725970251829e-07
5.088	1.25237775527864e-06
5.092	1.62503144895965e-06
5.096	1.94187759650077e-06
5.1	2.20116680349491e-06
5.104	2.40259540973398e-06
5.108	2.54715661096583e-06
5.112	2.6369438108631e-06
5.116	2.67497926564886e-06
5.121	2.65553924450046e-06
5.126	2.56969765999315e-06
5.131	2.42685596063552e-06
5.137	2.19398887946198e-06
5.144	1.85876780012251e-06
5.154	1.3081973531115e-06
5.178	-4.53667707844829e-08
5.188	-5.33942431601986e-07
5.197	-9.15678070256831e-07
5.206	-1.24085564490173e-06
5.216	-1.53954161152825e-06
5.227	-1.8009551689957e-06
5.239	-2.01982648651011e-06
5.252	-2.19582959637421e-06
5.267	-2.33934646232115e-06
5.285	-2.44778655478228e-06
5.304	-2.50016499059313e-06
5.323	-2.49341571567641e-06
5.343	-2.42380303383527e-06
5.363	-2.29370729165623e-06
5.379	-2.15169809969495e-06


==> Figures/Median_f_LS_IV_0.002-1.tsv <==
0	1.18142551208678e-06
0.517	1.1534649813072e-06
0.522	1.06889486417572e-06
0.526	9.18809619498973e-07
0.529	7.40854702918625e-07
0.532	5.02281170433605e-07
0.536	1.01415596809318e-07
0.546	-9.82804313487406e-07
0.549	-1.20021639116175e-06
0.551	-1.28830763568288e-06
0.553	-1.32318309287172e-06
0.555	-1.30077258031491e-06
0.557	-1.21969870026106e-06
0.559	-1.08151894995245e-06
0.561	-8.90823481647374e-07
0.564	-5.23625752535395e-07
0.568000000000001	5.7072116810275e-08
0.572	6.3479181733328e-07
0.575	9.88369675880563e-07
0.577	1.15676985767976e-06
0.579	1.25541829554265e-06
0.581	1.27343096600896e-06
0.583	1.20306231377043e-06
0.585	1.04021356772677e-06
0.587	7.84793589225785e-07
0.589	4.40913959565137e-07
0.591	1.6909737610149e-08
0.593	-4.7481880471878e-07
0.596	-1.30319341273832e-06
0.602	-3.0243960802423e-06
0.604	-3.5288011241974e-06
0.606	-3.95679293418993e-06
0.608	-4.2843783498725e-06
0.61	-4.48941543851333e-06
0.611	-4.53975050884736e-06
0.612	-4.5523590044283e-06
0.613	-4.52530594508005e-06
0.614	-4.45689666683791e-06
0.615	-4.34568352147835e-06
0.616	-4.19047755340074e-06
0.617	-3.99036546561149e-06
0.618	-3.74470233666102e-06
0.619	-3.4531296337903e-06
0.62	-3.11556696086512e-06
0.621	-2.73221913715815e-06
0.622	-2.30357051922425e-06
0.623	-1.83037924994522e-06
0.624	-1.31367440570074e-06
0.625	-7.54743086694987e-07
0.626	-1.55124226353109e-07
0.627	4.83406105367123e-07
0.628	1.15884581575187e-06
0.63	2.61141683655097e-06
0.632	4.1826821401969e-06
0.634	5.85020043697426e-06
0.636	7.58960801316988e-06
0.639	1.02771801886448e-05
0.643	1.38688819051325e-05
0.645	1.56101715411694e-05
0.647	1.72826188498121e-05
0.649	1.88639697986659e-05
0.651	2.033412283442e-05
0.653	2.16754239046324e-05
0.654	2.22929577882169e-05
0.655	2.28728770421682e-05
0.656	2.34137395915823e-05
0.657	2.39142987767949e-05
0.658	2.43734760259073e-05
0.659	2.47903781493974e-05
0.66	2.51642975559463e-05
0.661	2.54946838813552e-05
0.662	2.57811838730859e-05
0.663	2.60235883038362e-05
0.664	2.62218652471446e-05
0.665	2.63761423253683e-05
0.666	2.648668848515e-05
0.667	2.65539209189924e-05
0.668	2.65784034159111e-05
0.669	2.65608067904211e-05
0.67	2.65019461611615e-05
0.671	2.64027388823251e-05
0.672	2.62642021953141e-05
0.673	2.60874588509097e-05
0.674	2.58737127172282e-05
0.675	2.56242386367234e-05
0.677	2.50235955157052e-05
0.679	2.42969977177765e-05
0.681	2.34566026868777e-05
0.683	2.25149996611052e-05
0.685	2.14849699533559e-05
0.687	2.03792203734565e-05
0.689	1.92102262577265e-05
0.692	1.73644064034306e-05
0.695	1.5441468057098e-05
0.701000000000001	1.14975244001059e-05
0.706	8.23895392354501e-06
0.709	6.33794170035173e-06
0.712	4.49423122539372e-06
0.715	2.71659980022321e-06
0.718	1.0101627427872e-06
0.721	-6.23124531529129e-07
0.724	-2.18385627093198e-06
0.727	-3.67458826566747e-06
0.73	-5.09930420378168e-06
0.733	-6.46286418870545e-06
0.736	-7.7704969534409e-06
0.74	-9.43592485569411e-06
0.744	-1.10220876887723e-05
0.748	-1.25374802983913e-05
0.752	-1.39872192193025e-05
0.756	-1.53724892300033e-05
0.76	-1.66904207503649e-05
0.764	-1.79341056192328e-05
0.768	-1.9092857725056e-05
0.771	-1.9897914341982e-05
0.774	-2.06405241591767e-05
0.777	-2.13130327857414e-05
0.78	-2.19073614626808e-05
0.783	-2.24150055849748e-05
0.786	-2.28272742024416e-05
0.788	-2.3044858211918e-05
0.79	-2.32137070987903e-05
0.792	-2.33313406354796e-05
0.794	-2.33953174078039e-05
0.796	-2.34033943868894e-05
0.798	-2.33533736118119e-05
0.8	-2.32431787630105e-05
0.802	-2.30709494335457e-05
0.804	-2.28350015873957e-05
0.806	-2.2533754583165e-05
0.808	-2.21659065218205e-05
0.81	-2.17302909639727e-05
0.812	-2.12261201077979e-05
0.814	-2.06526502015691e-05
0.816	-2.00095036717585e-05
0.818000000000001	-1.92965777792153e-05
0.82	-1.85139435373571e-05
0.822	-1.76620112473103e-05
0.824	-1.67414133755983e-05
0.826000000000001	-1.5753114404049e-05
0.828	-1.46983744411244e-05
0.83	-1.3578647646284e-05
0.832	-1.23958042763661e-05
0.834	-1.11518703835856e-05
0.836	-9.84924022873201e-06
0.838	-8.49057096985462e-06
0.84	-7.07879237182851e-06
0.842	-5.6171484139611e-06
0.845	-3.33873189894973e-06
0.848	-9.68852400973219e-07
0.851	1.47847156739545e-06
0.854	3.98783356025945e-06
0.858	7.4015392446114e-06
0.869	1.68545023306876e-05
0.872	1.9357345093951e-05
0.875	2.178884449755e-05
0.878	2.41276161574433e-05
0.88	2.56246681828998e-05
0.882	2.70645231701394e-05
0.884	2.84408033230932e-05
0.886	2.97472179084934e-05
0.888	3.09776089828517e-05
0.89	3.21256576931717e-05
0.892	3.31854475632554e-05
0.894	3.41510143240242e-05
0.896	3.50166498588322e-05
0.898	3.57768280689896e-05
0.9	3.64262133061288e-05
0.902	3.69596186633459e-05
0.904	3.73724117519458e-05
0.906	3.76599716656045e-05
0.908	3.78181265467958e-05
0.91	3.7843101104329e-05
0.911	3.78044877571426e-05
0.912	3.77312777217753e-05
0.913	3.76231462251297e-05
0.914	3.74796904569763e-05
0.915	3.73006862854908e-05
0.916	3.70857492075771e-05
0.917	3.68346761661087e-05
0.918	3.65472440453374e-05
0.919	3.62232366182269e-05
0.92	3.58624545526709e-05
0.921	3.54648157649962e-05
0.922	3.50302404772407e-05
0.923	3.45586134837816e-05
0.924	3.40498981117321e-05
0.925	3.35041660353141e-05
0.926	3.29215035002051e-05
0.927	3.23017754162436e-05
0.928	3.1645329809038e-05
0.929	3.09522643853199e-05
0.93	3.02227310680081e-05
0.931	2.94570418937212e-05
0.932	2.86553394239775e-05
0.933	2.78180953063867e-05
0.934	2.6945646061094e-05
0.935	2.60383524945951e-05
0.937	2.41212265574831e-05
0.939	2.20708776890177e-05
0.941	1.98922266996249e-05
0.943000000000001	1.75909665696139e-05
0.945	1.51735857709667e-05
0.947	1.26474135964116e-05
0.949	1.00204225983447e-05
0.951000000000001	7.30164154205681e-06
0.953	4.50081696001803e-06
0.955	1.62865130093337e-06
0.957	-1.30337896209198e-06
0.96	-5.7858886179929e-06
0.965	-1.33665322881171e-05
0.968	-1.78956125047591e-05
0.97	-2.08714966198897e-05
0.972	-2.3791223778602e-05
0.974	-2.6634936270753e-05
0.976	-2.93826083712645e-05
0.978	-3.20123852528553e-05
0.979	-3.32762098942396e-05
0.98	-3.45020532765972e-05
0.981	-3.56870773678963e-05
0.982	-3.68281881915067e-05
0.983	-3.79222764017584e-05
0.984	-3.89662027160398e-05
0.985	-3.99569875249028e-05
0.986	-4.08911702471926e-05
0.987	-4.17653783415517e-05
0.988	-4.25764262246275e-05
0.989	-4.33207347008135e-05
0.99	-4.3994808876846e-05
0.991	-4.45955792098829e-05
0.992	-4.51194458985782e-05
0.993	-4.55635450506975e-05
0.994	-4.59247770372428e-05
0.995	-4.62005882688743e-05
0.996	-4.63883972159351e-05
0.997	-4.64861005369244e-05
0.998	-4.64918150928639e-05
0.999	-4.64038915133358e-05
1	-4.62210374347904e-05
1.001	-4.59422705549883e-05
1.002	-4.55673480939112e-05
1.003	-4.5095839183773e-05
1.004	-4.45280806928849e-05
1.005	-4.38646591689462e-05
1.006	-4.31066285031534e-05
1.007	-4.22554794781149e-05
1.008	-4.13125505041023e-05
1.009	-4.02797794762932e-05
1.01	-3.91593627515618e-05
1.011	-3.7953522133094e-05
1.012	-3.66651206071822e-05
1.013	-3.52970611423586e-05
1.014	-3.38527737522298e-05
1.015	-3.23357190339379e-05
1.016	-3.07500702554364e-05
1.017	-2.91001802370516e-05
1.018	-2.73909350418933e-05
1.019	-2.56270357308352e-05
1.02	-2.38140801247511e-05
1.021	-2.19578761395667e-05
1.023	-1.81393835507748e-05
1.025	-1.42250003634103e-05
1.029	-6.35640420121319e-06
1.03	-4.43178748632533e-06
1.031	-2.54322529080753e-06
1.032	-7.00938112885297e-07
1.033	1.08461873971066e-06
1.034	2.80251715878421e-06
1.035	4.44183845260682e-06
1.036	5.99127430334079e-06
1.037	7.43979818906837e-06
1.038	8.77669507381995e-06
1.039	9.99190939765526e-06
1.04	1.10758237745756e-05
1.041	1.20205574294374e-05
1.042	1.28192679813566e-05
1.043	1.3466510720761e-05
1.044	1.39593010981542e-05
1.045	1.42963372748994e-05
1.046	1.44790214307022e-05
1.047	1.45109428437706e-05
1.048	1.43986510199312e-05
1.049	1.41515396165914e-05
1.05	1.37812786320524e-05
1.051	1.3303059805736e-05
1.052	1.27340720226243e-05
1.053	1.20943161654452e-05
1.055	1.06913012629661e-05
1.057	9.28613802031464e-06
1.058	8.64655497068156e-06
1.059	8.08297287413495e-06
1.06	7.62006838073148e-06
1.061	7.28069062994052e-06
1.062	7.08605900889836e-06
1.063	7.05457454586167e-06
1.064	7.201170244997e-06
1.065	7.53787981544463e-06
1.066	8.07202669328433e-06
1.067	8.80665620250909e-06
1.068	9.74077038762289e-06
1.069	1.08678084682623e-05
1.07	1.21768993359694e-05
1.071	1.36522243625592e-05
1.072	1.52733834148933e-05
1.073	1.70158513093099e-05
1.074	1.88512289582832e-05
1.076	2.2670415075865e-05
1.077	2.45828900133915e-05
1.078	2.64474946725102e-05
1.079	2.82257764254723e-05
1.08	2.98792052433328e-05
1.081	3.13716416968646e-05
1.082	3.26677260042985e-05
1.083	3.37358556921075e-05
1.084	3.45473758818216e-05
1.085	3.50783054816617e-05
1.086	3.53096539109643e-05
1.087	3.52272780377305e-05
1.088	3.48233010241117e-05
1.089	3.40953815110012e-05
1.09	3.30475774559247e-05
1.091	3.16902863870538e-05
1.092	3.00387015643722e-05
1.093	2.81148929905939e-05
1.094	2.5945440367714e-05
1.095	2.35610945402698e-05
1.096	2.0997789069277e-05
1.097	1.82929199672444e-05
1.098	1.54880621154874e-05
1.101	6.89846230539359e-06
1.102	4.1192676709656e-06
1.103	1.45029852038903e-06
1.104	-1.07123049364333e-06
1.105	-3.41053642660682e-06
1.106	-5.53690939852913e-06
1.107	-7.42490891969538e-06
1.108	-9.05202033862906e-06
1.109	-1.04020852456088e-05
1.11	-1.14640478647843e-05
1.111	-1.22309396726195e-05
1.112	-1.27017248132688e-05
1.113	-1.28804265608906e-05
1.114	-1.27753247385343e-05
1.115	-1.23999827179588e-05
1.116	-1.17707823017454e-05
1.117	-1.0909017650107e-05
1.118	-9.83819591215962e-06
1.119	-8.58567611317085e-06
1.12	-7.17959213947239e-06
1.121	-5.65092947635293e-06
1.122	-4.03141642024707e-06
1.124	-6.4988268544397e-07
1.125	1.04711921977696e-06
1.126	2.70579078609501e-06
1.127	4.29580653449335e-06
1.128	5.78783330951183e-06
1.129	7.15525329564315e-06
1.13	8.37295992539566e-06
1.131	9.41873991955333e-06
1.132	1.02733726121684e-05
1.133	1.0920553699556e-05
1.134	1.13474458220963e-05
1.135	1.15443790384973e-05
1.136	1.15059241148074e-05
1.137	1.12297339782685e-05
1.138	1.07176927368613e-05
1.139	9.97531640223315e-06
1.14	9.01166881295268e-06
1.141	7.83992199338002e-06
1.142	6.47591108382528e-06
1.143	4.93905781340231e-06
1.144	3.25137818890653e-06
1.145	1.43766881421925e-06
1.146	-4.7508318434808e-07
1.147	-2.45898483264284e-06
1.15	-8.53842844872332e-06
1.151	-1.05075096392682e-05
1.152	-1.2399343151337e-05
1.153	-1.41864886931131e-05
1.154	-1.58435843546911e-05
1.155	-1.73481419922794e-05
1.156	-1.86792994210094e-05
1.157	-1.98203042396372e-05
1.158	-2.07577049051721e-05
1.159	-2.14808432890123e-05
1.16	-2.19830571328572e-05
1.161	-2.22613960367823e-05
1.162	-2.2316315013704e-05
1.163	-2.21517093041967e-05
1.164	-2.17750734501365e-05
1.165	-2.11958007119151e-05
1.166	-2.04277584012758e-05
1.167	-1.94855104567182e-05
1.168	-1.83862732923146e-05
1.169	-1.71490770801697e-05
1.17	-1.57935678499754e-05
1.171	-1.43407826165287e-05
1.172	-1.28111978972001e-05
1.173	-1.12262069347224e-05
1.178	-3.15950507800977e-06
1.179	-1.63944894460144e-06
1.18	-1.84082539433916e-07
1.181	1.19613313209754e-06
1.182	2.49233817228856e-06
1.183	3.69739571404182e-06
1.184	4.8066815248049e-06
1.185	5.81664451804187e-06
1.186	6.72600246165445e-06
1.187	7.53475432535566e-06
1.188	8.24474076299708e-06
1.189	8.85866891753295e-06
1.19	9.3807710843663e-06
1.191	9.81570080504923e-06
1.192	1.01694101841687e-05
1.193	1.04486329339792e-05
1.194	1.06592482556067e-05
1.195	1.08096765654153e-05
1.196	1.09057166621795e-05
1.197	1.09555528871041e-05
1.199	1.09431549679684e-05
1.201	1.08238265275062e-05
1.204	1.05380971637814e-05
1.217	9.13145842673657e-06
1.219	8.80846366069221e-06
1.221	8.38955445825462e-06
1.222	8.13538723765106e-06
1.223	7.84628491601325e-06
1.224	7.51911222973689e-06
1.225	7.15098313985862e-06
1.226	6.73875800227819e-06
1.227	6.28040439387689e-06
1.228	5.77332152928989e-06
1.229	5.21585893942245e-06
1.23	4.60722801065572e-06
1.231	3.94601718411991e-06
1.232	3.23218978515172e-06
1.233	2.465789520123e-06
1.234	1.64730998442053e-06
1.235	7.78381006760753e-07
1.236	-1.39742318161495e-07
1.237	-1.10498062966258e-06
1.238	-2.11457425969286e-06
1.239	-3.16522405618969e-06
1.241	-5.37604550565618e-06
1.243	-7.70386056636596e-06
1.245	-1.01098768539032e-05
1.25	-1.61723416898241e-05
1.252	-1.84900428470414e-05
1.253	-1.96015835678409e-05
1.254	-2.06735593852869e-05
1.255	-2.17005486602417e-05
1.256	-2.26766273661028e-05
1.257	-2.3596676157922e-05
1.258	-2.44563377647111e-05
1.259	-2.52501541764261e-05
1.26	-2.59747264585997e-05
1.261	-2.66257598964259e-05
1.262	-2.72001717744885e-05
1.263	-2.76949915383184e-05
1.264	-2.81081627848678e-05
1.265	-2.8437642667356e-05
1.266	-2.86819813553052e-05
1.267	-2.88406487607418e-05
1.268	-2.89130170836316e-05
1.269	-2.8899971782792e-05
1.27	-2.88018982148586e-05
1.271	-2.86203621691072e-05
1.272	-2.83570213612805e-05
1.273	-2.80142528259475e-05
1.274	-2.75950584631701e-05
1.275	-2.71025386080481e-05
1.276	-2.65402879602306e-05
1.277	-2.59124990815707e-05
1.278	-2.52232963955379e-05
1.279	-2.44775823405874e-05
1.28	-2.36798061132859e-05
1.281	-2.28358658151961e-05
1.282	-2.19505513481266e-05
1.284	-2.00776015866211e-05
1.286	-1.81055102785876e-05
1.293	-1.10375227713178e-05
1.295	-9.12915026685113e-06
1.297	-7.32703479666696e-06
1.298	-6.47318574475975e-06
1.299	-5.65371918259672e-06
1.3	-4.87086314837626e-06
1.301	-4.12594889898088e-06
1.302	-3.41944332937771e-06
1.303	-2.75295175278245e-06
1.304	-2.1258689484327e-06
1.305	-1.53879914055466e-06
1.306	-9.91018827001255e-07
1.307	-4.81703151145041e-07
1.308	-1.01232693339171e-08
1.309	4.25416658345057e-07
1.311	1.19404594034478e-06
1.313	1.83946892473585e-06
1.315	2.37962038696082e-06
1.317	2.83447960924832e-06
1.319	3.22456601065113e-06
1.322	3.73376758222577e-06
1.328	4.70985094214171e-06
1.331	5.27762267665821e-06
1.333	5.70890383233547e-06
1.335	6.18815595654354e-06
1.337	6.71727798273736e-06
1.339	7.2947135674184e-06
1.342	8.24266051591138e-06
1.345	9.26752067176295e-06
1.356	1.31340022013759e-05
1.358	1.37573947727176e-05
1.36	1.43294648369263e-05
1.362	1.4841552042455e-05
1.364	1.52859911590753e-05
1.366	1.56564237832058e-05
1.368	1.59478780341615e-05
1.37	1.61568902843356e-05
1.372	1.62814955499968e-05
1.374	1.63209262620256e-05
1.376	1.62753541559368e-05
1.378	1.61468317889657e-05
1.38	1.59378289756873e-05
1.382	1.56522050582808e-05
1.384	1.52938827087112e-05
1.386	1.48681082663416e-05
1.388	1.43803347967264e-05
1.39	1.38366217230512e-05
1.392	1.32428475305701e-05
1.395	1.22722029658462e-05
1.398	1.12240710592459e-05
1.402	9.7417966058444e-06
1.408	7.42675743481414e-06
1.415	4.7402497518334e-06
1.419	3.26999622579649e-06
1.423	1.87438090737402e-06
1.426	8.85526095117939e-07
1.429	-4.86210964822931e-08
1.432	-9.25461321799048e-07
1.435	-1.74322389856485e-06
1.438	-2.50114390798473e-06
1.441	-3.2000166569901e-06
1.444	-3.84043362888775e-06
1.447	-4.42411392498343e-06
1.45	-4.95278500700636e-06
1.453	-5.42851646123665e-06
1.457	-5.98454813349747e-06
1.461	-6.45489146755551e-06
1.465	-6.84452248300715e-06
1.469	-7.15581315269276e-06
1.473	-7.39160364737756e-06
1.477	-7.55171442534674e-06
1.481	-7.63577494389267e-06
1.485	-7.64040424350299e-06
1.489	-7.56216617947558e-06
1.493	-7.39448650755037e-06
1.496	-7.20636288242815e-06
1.499	-6.96088606133571e-06
1.502	-6.65465108529162e-06
1.505	-6.28303447758327e-06
1.508	-5.84377779055956e-06
1.511	-5.33499309618435e-06
1.514	-4.76057687137654e-06
1.518	-3.91105703112515e-06
1.526	-2.14998832603897e-06
1.529	-1.58325225285694e-06
1.531	-1.26994557625437e-06
1.533	-1.02365390919346e-06
1.535	-8.56363618240152e-07
1.537	-7.79959761665339e-07
1.539	-8.0305095728761e-07
1.541	-9.33310326800552e-07
1.543	-1.17368165497567e-06
1.545	-1.52515284224108e-06
1.547	-1.98446042354306e-06
1.549	-2.5444109770234e-06
1.551	-3.1922852041788e-06
1.553	-3.91316787506923e-06
1.556	-5.08776690200108e-06
1.562	-7.49922858389596e-06
1.564	-8.24254940035019e-06
1.566	-8.92509994443458e-06
1.568	-9.53231977707247e-06
1.57	-1.00545157879495e-05
1.572	-1.04840646946158e-05
1.574	-1.08173394313127e-05
1.576	-1.10530309367363e-05
1.578	-1.11917025824582e-05
1.58	-1.12370528801975e-05
1.582	-1.11937858457978e-05
1.584	-1.10671184847533e-05
1.586	-1.08645753202907e-05
1.588	-1.05926670501688e-05
1.59	-1.02598826208222e-05
1.592	-9.87331014901116e-06
1.595	-9.2100374295967e-06
1.598	-8.46792198672119e-06
1.602	-7.39369477198437e-06
1.608	-5.68763150265994e-06
1.618	-2.82731068335096e-06
1.624	-1.17918319730848e-06
1.631	6.69312044010439e-07
1.644	4.00314219550779e-06
1.652	6.09716585753262e-06
1.658	7.72826650763392e-06
1.665	9.70622044160763e-06
1.675	1.26175748773605e-05
1.681	1.43406608232866e-05
1.686	1.57030743084263e-05
1.69	1.67081546891268e-05
1.693	1.73939600980333e-05
1.696	1.80064595030061e-05
1.699	1.8532406712346e-05
1.701	1.8828599499976e-05
1.703	1.90764729817161e-05
1.705	1.92720679530467e-05
1.707	1.94117477834155e-05
1.709	1.94922658218744e-05
1.711	1.95102027618077e-05
1.713	1.94627246798973e-05
1.715	1.93469787737044e-05
1.717	1.91607635340318e-05
1.719	1.89022318846099e-05
1.721	1.85690746397071e-05
1.723	1.8161203596101e-05
1.725	1.76773083184756e-05
1.727	1.71176187864219e-05
1.729	1.64819237928882e-05
1.731	1.5771410616594e-05
1.733	1.49874020651808e-05
1.735	1.41312970756147e-05
1.737	1.32059319701838e-05
1.739	1.22136867952705e-05
1.741	1.11578840842341e-05
1.743	1.00423924127568e-05
1.745	8.87116712267044e-06
1.747	7.64904150774015e-06
1.75	5.73044738327866e-06
1.753	3.72575663210029e-06
1.756	1.65441017241363e-06
1.76	-1.17564246782109e-06
1.769	-7.58016398449968e-06
1.772	-9.64895196986504e-06
1.775	-1.16493255362116e-05
1.778	-1.35608307036961e-05
1.78	-1.47766165525809e-05
1.782	-1.59391438678824e-05
1.784	-1.70435652488976e-05
1.786	-1.80853171976025e-05
1.788	-1.90598883946791e-05
1.79	-1.99637636129069e-05
1.792	-2.07926001962733e-05
1.794	-2.1543790273526e-05
1.796	-2.2214961559186e-05
1.798	-2.2803141915162e-05
1.8	-2.33069066819525e-05
1.802	-2.37246003873537e-05
1.804	-2.4055182256788e-05
1.806	-2.42985497145298e-05
1.808	-2.44539280789269e-05
1.81	-2.45221877595014e-05
1.812	-2.45039132273916e-05
1.814	-2.43998531352929e-05
1.816	-2.42117142121856e-05
1.818	-2.39417913920903e-05
1.82	-2.35917449629142e-05
1.822	-2.31643968220396e-05
1.824	-2.26624070478465e-05
1.826	-2.20893400122435e-05
1.828	-2.14487220500104e-05
1.83	-2.07438639847624e-05
1.832	-1.99788870034467e-05
1.834	-1.91578879977783e-05
1.836	-1.82852712100612e-05
1.839	-1.68897166368254e-05
1.842	-1.54035871116065e-05
1.845	-1.3843334011554e-05
1.849	-1.16764734645614e-05
1.854	-8.88312343327868e-06
1.862	-4.39490566783718e-06
1.866	-2.21917066411947e-06
1.869	-6.4459385029636e-07
1.872	8.66783146591388e-07
1.875	2.30326678973825e-06
1.878	3.65482740960488e-06
1.881	4.91234449029321e-06
1.883	5.69460116217613e-06
1.885	6.4293864454612e-06
1.887	7.11550655907445e-06
1.889	7.75153722187838e-06
1.891	8.3359824998297e-06
1.893	8.8686167050156e-06
1.895	9.34860047507868e-06
1.897	9.77577678007435e-06
1.899	1.01502315743573e-05
1.901	1.04722629146181e-05
1.903	1.07426620914453e-05
1.905	1.09625140218839e-05
1.907	1.11324405338564e-05
1.909	1.125444763872e-05
1.912	1.13509046535398e-05
1.915	1.13496003208979e-05
1.918	1.12582294846675e-05
1.921	1.10857439317158e-05
1.924	1.0841735488043e-05
1.927	1.053678771612e-05
1.931	1.00546572330273e-05
1.936	9.36904494075463e-06
1.948	7.66507741722933e-06
1.952	7.1751962025246e-06
1.956	6.76556905432335e-06
1.959	6.52397774913993e-06
1.962	6.34676365685038e-06
1.965	6.23943715538644e-06
1.968	6.2067645067998e-06
1.971	6.25110701157894e-06
1.974	6.3726123098462e-06
1.977	6.56961267786471e-06
1.98	6.83803344259104e-06
1.983	7.17095322855243e-06
1.987	7.69862340810334e-06
1.992	8.44851996006923e-06
1.999	9.51447305119757e-06
2.002	9.91149521212265e-06
2.005	1.02309331548867e-05
2.007	1.03842884975336e-05
2.009	1.04773179359086e-05
2.011	1.04982874660209e-05
2.013	1.04349693614836e-05
2.015	1.02738271294811e-05
2.017	1.00007707697358e-05
2.019	9.60150772755242e-06
2.02	9.34945238917351e-06
2.021	9.0597539958992e-06
2.022	8.73054868755219e-06
2.023	8.36002631388055e-06
2.024	7.94528863146127e-06
2.025	7.48522183435796e-06
2.026	6.97729822007886e-06
2.027	6.42080983048743e-06
2.028	5.81368858831866e-06
2.029	5.15513836418791e-06
2.03	4.44449929304369e-06
2.031	3.68194424460455e-06
2.032	2.86735234311664e-06
2.033	2.00225392177344e-06
2.034	1.0877845770807e-06
2.035	1.26926938293082e-07
2.036	-8.77626629147699e-07
2.038	-3.00008300513355e-06
2.04	-5.23580166067461e-06
2.045	-1.09372238448202e-05
2.046	-1.20277555009096e-05
2.047	-1.30802737601243e-05
2.048	-1.40855536105988e-05
2.049	-1.50342534617209e-05
2.05	-1.59175208835904e-05
2.051	-1.67264105144227e-05
2.052	-1.74531908463393e-05
2.053	-1.80900699007225e-05
2.054	-1.86305190794656e-05
2.055	-1.90674040201344e-05
2.056	-1.93954355367509e-05
2.057	-1.96085419474912e-05
2.058	-1.97018085899003e-05
2.059	-1.96705631765326e-05
2.06	-1.95100199498199e-05
2.061	-1.92162662138173e-05
2.062	-1.87857914859535e-05
2.063	-1.8215231229135e-05
2.064	-1.75011871590414e-05
2.065	-1.66415071038983e-05
2.066	-1.56340669708044e-05
2.067	-1.4477340956276e-05
2.068	-1.31701536965068e-05
2.069	-1.17129190044807e-05
2.07	-1.01060154200638e-05
2.071	-8.35159814194242e-06
2.072	-6.45374828778245e-06
2.073	-4.41741302559251e-06
2.074	-2.25016271393486e-06
2.075	3.86194756174518e-08
2.076	2.43774859320922e-06
2.077	4.93284881741829e-06
2.078	7.50772573709924e-06
2.079	1.01437256354586e-05
2.083	2.08442866984626e-05
2.084	2.34272392312107e-05
2.085	2.59153361668041e-05
2.086	2.82777770692633e-05
2.087	3.0483659424263e-05
2.088	3.25024064142809e-05
2.089	3.43040043748744e-05
2.09	3.58601686016868e-05
2.091	3.71443169697727e-05
2.092	3.81326085729938e-05
2.093	3.88043892094458e-05
2.094	3.91419213841004e-05
2.095	3.91320179140564e-05
2.096	3.87658047067418e-05
2.097	3.80390778431661e-05
2.098	3.69524012704403e-05
2.099	3.55122724613466e-05
2.1	3.37292027197122e-05
2.101	3.16202313896952e-05
2.102	2.92059928206356e-05
2.103	2.65134945216516e-05
2.104	2.35732356728136e-05
2.105	2.04196469777429e-05
2.106	1.70915118573589e-05
2.107	1.36299651245508e-05
2.108	1.00783353786937e-05
2.11	2.88550631211137e-06
2.111	-6.64172107534e-07
2.112	-4.122720060451e-06
2.113	-7.44680239339601e-06
2.114	-1.05956412985719e-05
2.115	-1.35315885012588e-05
2.116	-1.62205761204959e-05
2.117	-1.8632822012421e-05
2.118	-2.07433315173589e-05
2.119	-2.25321669882206e-05
2.12	-2.39849696974659e-05
2.121	-2.50924172471301e-05
2.122	-2.58513212960665e-05
2.123	-2.6263312347119e-05
2.124	-2.63357735166281e-05
2.125	-2.60805242824347e-05
2.126	-2.55142734326697e-05
2.127	-2.4657512047277e-05
2.128	-2.35343816621381e-05
2.129	-2.21718556252526e-05
2.13	-2.05991239008441e-05
2.131	-1.88469445836503e-05
2.132	-1.69471444744218e-05
2.133	-1.49318844568924e-05
2.134	-1.28330652762187e-05
2.136	-8.50687094100522e-06
2.138	-4.19810632568129e-06
2.139	-2.11286882301209e-06
2.14	-1.02270007573679e-07
2.141	1.8160195809358e-06
2.142	3.62658925290305e-06
2.143	5.3177358871892e-06
2.144	6.87966835499765e-06
2.145	8.30581540434139e-06
2.146	9.59173664316637e-06
2.147	1.07354151941408e-05
2.148	1.17367376217814e-05
2.149	1.25973830265025e-05
2.15	1.33206733172742e-05
2.151	1.3910944195672e-05
2.152	1.43735566187075e-05
2.153	1.4714625931056e-05
2.154	1.49409839220738e-05
2.155	1.50592360457225e-05
2.156	1.50764809569992e-05
2.157	1.49999476626306e-05
2.158	1.48361545431186e-05
2.159	1.45920109133613e-05
2.16	1.42738350197291e-05
2.161	1.38874282971102e-05
2.162	1.34385430134998e-05
2.163	1.29326582998246e-05
2.164	1.23746566975669e-05
2.165	1.17691785517238e-05
2.166	1.11208295860976e-05
2.167	1.0433796181708e-05
2.169	8.96029170149859e-06
2.171	7.38073548678386e-06
2.173	5.72721212588334e-06
2.18	-1.5914951845275e-07
2.182	-1.72545697907367e-06
2.184	-3.1769895398881e-06
2.185	-3.84989089230459e-06
2.186	-4.48273587227987e-06
2.187	-5.07222613599367e-06
2.188	-5.61541476784555e-06
2.189	-6.10981748305761e-06
2.19	-6.55323100318128e-06
2.191	-6.94397786293877e-06
2.192	-7.28080216916283e-06
2.193	-7.56271753576954e-06
2.194	-7.78940024215302e-06
2.195	-7.96104706957124e-06
2.196	-8.07795385515675e-06
2.197	-8.14111710667476e-06
2.198	-8.15207260096429e-06
2.199	-8.11250236232297e-06
2.2	-8.0244845719335e-06
2.201	-7.89056284933309e-06
2.202	-7.71355482243052e-06
2.203	-7.49650645559541e-06
2.205	-6.95544349404997e-06
2.207	-6.29581839017845e-06
2.209	-5.54762083115889e-06
2.212	-4.32518341852983e-06
2.217	-2.25440004353317e-06
2.219	-1.48357086704465e-06
2.221	-7.72595029729928e-07
2.223	-1.33283616143842e-07
2.225	4.27188424190206e-07
2.227	9.0602349800406e-07
2.229	1.30459700642405e-06
2.231	1.62793413771567e-06
2.233	1.88417895152782e-06
2.235	2.08385603173156e-06
2.238	2.30397578615538e-06
2.243	2.56833310974258e-06
2.247	2.7956582000499e-06
2.25	3.02306217481174e-06
2.253	3.31677161202748e-06
2.256	3.67775658371983e-06
2.26	4.23892298684336e-06
2.266	5.10490191807378e-06
2.269	5.45695115139466e-06
2.271	5.62865509312616e-06
2.273	5.73303182704876e-06
2.275	5.75617274289897e-06
2.277	5.68539957601644e-06
2.279	5.50971048962623e-06
2.281	5.22011179615589e-06
2.283	4.81000917318397e-06
2.285	4.27565230154414e-06
2.287	3.61585190411517e-06
2.289	2.83280454294044e-06
2.291	1.93176494089897e-06
2.293	9.20833969964008e-07
2.295	-1.88635385534042e-07
2.297	-1.38260984705596e-06
2.299	-2.64453794596164e-06
2.302	-4.6230738162123e-06
2.308	-8.62100496679119e-06
2.31	-9.88097652498965e-06
2.312	-1.10656363538908e-05
2.314	-1.21524670797513e-05
2.316	-1.31201337625342e-05
2.317	-1.35530911524739e-05
2.318	-1.39490613122462e-05
2.319	-1.43059612440766e-05
2.32	-1.46217728929088e-05
2.321	-1.4894694193579e-05
2.322	-1.51231625098447e-05
2.323	-1.5305661530185e-05
2.324	-1.54409315866744e-05
2.325	-1.55279256439655e-05
2.326	-1.55658156666405e-05
2.327	-1.55538477164541e-05
2.328	-1.54915919363674e-05
2.329	-1.53788011081346e-05
2.33	-1.52153532990695e-05
2.331	-1.50014741384652e-05
2.332	-1.4737445429347e-05
2.333	-1.44238439423461e-05
2.334	-1.40614131858285e-05
2.335	-1.36510842638771e-05
2.336	-1.31939009184734e-05
2.337	-1.26912570035387e-05
2.338	-1.21445471048531e-05
2.339	-1.15553982764638e-05
2.34	-1.09255346183446e-05
2.341	-1.02569459876634e-05
2.342	-9.551626930282e-06
2.344	-8.03953042982641e-06
2.346	-6.40779175942185e-06
2.348	-4.67628858746849e-06
2.35	-2.86585255881988e-06
2.353	-4.92667693308135e-08
2.36	6.61918873312572e-06
2.362	8.45742017840934e-06
2.364	1.02318563834913e-05
2.366	1.19262733901948e-05
2.368	1.35261951008658e-05
2.37	1.50190001857453e-05
2.372	1.63939687292114e-05
2.374	1.76423774647105e-05
2.376	1.87574744074936e-05
2.377	1.92634692197657e-05
2.378	1.97344547236966e-05
2.379	2.01701868034476e-05
2.38	2.05704440947585e-05
2.381	2.09351620084064e-05
2.382	2.12643524024614e-05
2.383	2.15581544109611e-05
2.384	2.18168004195718e-05
2.385	2.20406055806421e-05
2.387	2.23854525929212e-05
2.389	2.25969895044642e-05
2.391	2.26807042293942e-05
2.393	2.26431639296365e-05
2.395	2.24917584699114e-05
2.397	2.22345820706238e-05
2.399	2.18803579778992e-05
2.401	2.14381232312988e-05
2.403	2.09172168359473e-05
2.405	2.03270650125376e-05
2.407	1.96771105986926e-05
2.41	1.86103602537457e-05
2.413	1.74603142353291e-05
2.417	1.58466097968102e-05
2.426	1.21642223627205e-05
2.43	1.06128761121482e-05
2.433	9.51444075969476e-06
2.436	8.48289547406011e-06
2.439	7.52515467539183e-06
2.442	6.64546917672482e-06
2.445	5.84563192873588e-06
2.448	5.12522989382092e-06
2.451	4.48187210633222e-06
2.454	3.9114342280655e-06
2.457	3.40832809087033e-06
2.46	2.96572932612094e-06
2.464	2.45609429150306e-06
2.468	2.01949258293865e-06
2.473	1.54271810615114e-06
2.487	2.55718539676764e-07
2.491	-1.90503996577718e-07
2.495	-7.05155443370131e-07
2.499	-1.30244894602782e-06
2.502	-1.81144615574169e-06
2.505	-2.3766513246315e-06
2.508	-3.00032591571409e-06
2.511	-3.68353621471584e-06
2.514	-4.4260908529381e-06
2.517	-5.22656725543413e-06
2.52	-6.0822417502493e-06
2.524	-7.30197447573744e-06
2.528	-8.59981069201154e-06
2.533	-1.03063053495944e-05
2.541	-1.31328269272757e-05
2.546	-1.48720099284461e-05
2.549	-1.58566283801065e-05
2.551	-1.64670121538535e-05
2.553	-1.70240781969255e-05
2.555	-1.75106719186857e-05
2.557	-1.79077511965886e-05
2.559	-1.81956488125579e-05
2.561	-1.83554700825539e-05
2.562	-1.83819829739917e-05
2.563	-1.83704191538681e-05
2.564	-1.83192158509371e-05
2.565	-1.82270984092625e-05
2.566	-1.8093105908612e-05
2.567	-1.79166183205126e-05
2.568	-1.76973596088814e-05
2.569	-1.74354432189716e-05
2.57	-1.71313221866143e-05
2.571	-1.67858192154924e-05
2.572	-1.64000679454546e-05
2.573	-1.59755354856017e-05
2.574	-1.55139730022569e-05
2.576	-1.44880983388163e-05
2.578	-1.33414181453517e-05
2.58	-1.20959641929375e-05
2.582	-1.07758901712884e-05
2.585	-8.71129747004318e-06
2.59	-5.25369229720241e-06
2.592	-3.93186929947831e-06
2.594	-2.67424503608282e-06
2.596	-1.49605779142803e-06
2.598	-4.09083774854935e-07
2.6	5.7858908775188e-07
2.602	1.46251179078405e-06
2.604	2.24174466012528e-06
2.606	2.91860156664825e-06
2.608	3.49828112611306e-06
2.61	3.98840590065674e-06
2.612	4.39850033373546e-06
2.614	4.73944226087042e-06
2.616	5.02287899895038e-06
2.619	5.36605863921125e-06
2.623	5.72907046603177e-06
2.635	6.74299960312652e-06
2.644	7.55311370514988e-06
2.647	7.75690729426515e-06
2.65	7.88829699338578e-06
2.652	7.92423806839082e-06
2.654	7.91171891378895e-06
2.656	7.84559135347251e-06
2.658	7.72172556118278e-06
2.66	7.53717489843098e-06
2.662	7.29021349510361e-06
2.664	6.9803561153492e-06
2.666	6.60837017907312e-06
2.668	6.17620686860221e-06
2.67	5.68688553226337e-06
2.672	5.14442255639125e-06
2.675	4.24192534431711e-06
2.678	3.25013644886241e-06
2.681	2.19063068218617e-06
2.686	3.36335624240292e-07
2.693	-2.27155502496856e-06
2.697	-3.68092805302922e-06
2.7	-4.66949448085785e-06
2.703	-5.5853043923193e-06
2.706	-6.41872557238798e-06
2.709	-7.16282422796866e-06
2.712	-7.81321119269762e-06
2.715	-8.36780489787969e-06
2.718	-8.82658256085023e-06
2.721	-9.19128029153171e-06
2.724	-9.46511794275295e-06
2.727	-9.65252323936738e-06
2.73	-9.75887167875555e-06
2.733	-9.79023703351345e-06
2.736	-9.75321103169335e-06
2.739	-9.65469241265282e-06
2.743	-9.43986117452056e-06
2.747	-9.14494728920801e-06
2.751	-8.78623130251555e-06
2.756	-8.27163172445466e-06
2.763	-7.47674900480888e-06
2.778	-5.74477153403308e-06
2.785	-5.01860824186906e-06
2.791	-4.46641424201033e-06
2.797	-3.98722458339051e-06
2.803	-3.58322375859643e-06
2.809	-3.25234803533192e-06
2.815	-2.98938015141914e-06
2.822	-2.75863104004515e-06
2.828	-2.62673670281544e-06
2.832	-2.59978123562377e-06
2.835	-2.64042353759208e-06
2.838	-2.76230377949105e-06
2.84	-2.90298252370036e-06
2.842	-3.10005586268147e-06
2.844	-3.35895009317966e-06
2.846	-3.68230250913371e-06
2.848	-4.06932301633134e-06
2.85	-4.51540337564893e-06
2.853	-5.27551430717921e-06
2.857	-6.38698185806419e-06
2.861	-7.48261967142838e-06
2.863	-7.97680245856469e-06
2.865	-8.41055648859168e-06
2.867	-8.76748386957615e-06
2.869	-9.03391239326368e-06
2.871	-9.19964494183745e-06
2.873	-9.25853583488845e-06
2.875	-9.20891221678488e-06
2.877	-9.05377140814068e-06
2.879	-8.80075877240927e-06
2.881	-8.46191501935323e-06
2.883	-8.05320234853468e-06
2.886	-7.35180951583203e-06
2.891	-6.13332861298943e-06
2.893	-5.69546463591308e-06
2.895	-5.31767574241115e-06
2.897	-5.01748470238539e-06
2.899	-4.80852357931383e-06
2.901	-4.69978733086407e-06
2.903	-4.69508709155519e-06
2.905	-4.79273596099006e-06
2.907	-4.98548077931815e-06
2.909	-5.26066592687613e-06
2.911	-5.60065359866968e-06
2.915	-6.38344322823059e-06
2.918	-6.95366289615862e-06
2.92	-7.27035621839178e-06
2.922	-7.50126096527026e-06
2.924	-7.6175879106799e-06
2.925	-7.62437564905127e-06
2.926	-7.59279334605623e-06
2.927	-7.52002804116358e-06
2.928	-7.40351773398373e-06
2.929	-7.24097286131098e-06
2.93	-7.03039459182264e-06
2.931	-6.77009286143004e-06
2.932	-6.45869741155991e-06
2.933	-6.09517043326235e-06
2.934	-5.67881194868392e-06
2.935	-5.20926624147933e-06
2.936	-4.68652216412124e-06
2.937	-4.11091219110205e-06
2.938	-3.48310856690404e-06
2.939	-2.80411644215661e-06
2.94	-2.07526451578843e-06
2.941	-1.29819362282291e-06
2.942	-4.74842891229343e-07
2.943	3.92566469109568e-07
2.944	1.30154743160915e-06
2.945	2.24936935122599e-06
2.947	4.24950502075916e-06
2.949	6.36702366385578e-06
2.951	8.57347424965127e-06
2.954	1.19836014187413e-05
2.958	1.65541800800639e-05
2.96	1.87804351066134e-05
2.962	2.09285018497596e-05
2.964	2.29716938688895e-05
2.965	2.3946302176725e-05
2.966	2.48858458711254e-05
2.967	2.57877630316372e-05
2.968	2.66496837673103e-05
2.969	2.7469446068018e-05
2.97	2.82450928521527e-05
2.971	2.89748887984942e-05
2.972	2.96573026545843e-05
2.973	3.02910272678147e-05
2.974	3.08749631123817e-05
2.975	3.14082292973694e-05
2.976	3.18901506650704e-05
2.977	3.23202590779559e-05
2.978	3.26982844942592e-05
2.979	3.3024156658179e-05
2.98	3.32979863850724e-05
2.981	3.35200665615432e-05
2.982	3.36908681006776e-05
2.983	3.38110134743275e-05
2.984	3.38812888900364e-05
2.985	3.39026121585206e-05
2.986	3.38760492821777e-05
2.987	3.38027850474987e-05
2.988	3.36841091383988e-05
2.989	3.3521426234806e-05
2.99	3.33162222192485e-05
2.991	3.30700759167968e-05
2.992	3.27846233920681e-05
2.993	3.24615717559595e-05
2.995	3.17097372297681e-05
2.997	3.0829044256997e-05
2.999	2.98343214284458e-05
3.001	2.87404888483778e-05
3.003	2.75622942966791e-05
3.005	2.63140972842635e-05
3.007	2.50096799065957e-05
3.01	2.29759447547551e-05
3.014	2.01818001217546e-05
3.021	1.52815585936494e-05
3.024	1.32416057176954e-05
3.027	1.12625861170557e-05
3.03	9.35517856426316e-06
3.033	7.5257910037152e-06
3.036	5.77721265315745e-06
3.039	4.10922736193697e-06
3.042	2.51928611660901e-06
3.045	1.0031412713829e-06
3.048	-4.44561489842954e-07
3.051	-1.82975037432698e-06
3.054	-3.15841595366351e-06
3.058	-4.85170133224244e-06
3.062	-6.46585981023406e-06
3.066	-8.0091577352448e-06
3.07	-9.48601903516533e-06
3.074	-1.08966367236007e-05
3.078	-1.22370068247335e-05
3.082	-1.34991014064667e-05
3.085	-1.43873991582666e-05
3.088	-1.52191384614753e-05
3.091	-1.59873680782852e-05
3.094	-1.66845740281474e-05
3.097	-1.73027246361812e-05
3.1	-1.78334678544445e-05
3.103	-1.82683718872312e-05
3.105	-1.85009007651615e-05
3.107	-1.86846579843802e-05
3.109	-1.8817215305944e-05
3.111	-1.88963324916358e-05
3.113	-1.89197705804389e-05
3.115	-1.88854797240623e-05
3.117	-1.87915199116873e-05
3.119	-1.86361151772729e-05
3.121	-1.84176265562996e-05
3.123	-1.81347434704549e-05
3.125	-1.77861596561968e-05
3.127	-1.73709138167055e-05
3.129	-1.6888231076706e-05
3.131	-1.63375275690214e-05
3.133	-1.57185745379707e-05
3.135	-1.50312771509675e-05
3.137	-1.42758856256364e-05
3.139	-1.34528259589928e-05
3.141	-1.25629140015349e-05
3.143	-1.16071377238569e-05
3.145	-1.05868102036055e-05
3.147	-9.50348335315709e-06
3.149	-8.35900573115111e-06
3.151	-7.15554358698967e-06
3.153	-5.89545619611442e-06
3.155	-4.58145148840572e-06
3.157	-3.21648504986172e-06
3.16	-1.08054234715382e-06
3.163	1.15088046825917e-06
3.166	3.46464108602618e-06
3.169	5.84614052279164e-06
3.173	9.10011823940238e-06
3.18	1.48969711641911e-05
3.185	1.90081662267971e-05
3.188	2.1419499624642e-05
3.191	2.37645497165317e-05
3.194	2.60224869297332e-05
3.196	2.74690499431074e-05
3.198	2.88613705521357e-05
3.2	3.01932517565717e-05
3.202	3.14585803575795e-05
3.204	3.26512460642192e-05
3.206	3.37652462185645e-05
3.208	3.47947419889749e-05
3.21	3.57338772225546e-05
3.212	3.65771644030843e-05
3.214	3.73190501044007e-05
3.216	3.79544858866154e-05
3.218	3.84784200733179e-05
3.22	3.88860901949784e-05
3.222	3.91731942226414e-05
3.224	3.93355171421916e-05
3.226	3.93693819606966e-05
3.228	3.9271318193812e-05
3.23	3.90383641075687e-05
3.231	3.8870498235255e-05
3.232	3.86679025830006e-05
3.233	3.84304506404476e-05
3.234	3.81578485146861e-05
3.235	3.78498852988685e-05
3.236	3.75064832667249e-05
3.237	3.71273924191229e-05
3.238	3.67126414886343e-05
3.239	3.62620704876804e-05
3.24	3.5775706033192e-05
3.241	3.52535213608007e-05
3.242	3.46956233805429e-05
3.243	3.41019801677334e-05
3.244	3.34728459527867e-05
3.245	3.28082672904628e-05
3.246	3.21084497301172e-05
3.247	3.13737153394555e-05
3.248	3.06041928403999e-05
3.25	2.89625017160233e-05
3.252	2.71863653686921e-05
3.254	2.52795296553643e-05
3.256	2.32464686309442e-05
3.258	2.10925081400859e-05
3.26	1.88235351803456e-05
3.262	1.64462132978827e-05
3.264	1.39682734499047e-05
3.266	1.13981050073875e-05
3.268	8.74486715929379e-06
3.27	6.01871236405316e-06
3.272	3.2304653814208e-06
3.275	-1.04182384319529e-06
3.279	-6.83686630864599e-06
3.283	-1.26371023885241e-05
3.286	-1.69118158286352e-05
3.288	-1.96922188280269e-05
3.29	-2.23946445245815e-05
3.292	-2.49988066975959e-05
3.294	-2.74834633433585e-05
3.295	-2.86739605908082e-05
3.296	-2.9826359410734e-05
3.297	-3.09373191811346e-05
3.298	-3.20041747983169e-05
3.299	-3.3023718188474e-05
3.3	-3.39927748509439e-05
3.301	-3.49085062207877e-05
3.302	-3.57673188844387e-05
3.303	-3.65659126408957e-05
3.304	-3.7301253787092e-05
3.305	-3.79697304033755e-05
3.306	-3.85677993293143e-05
3.307	-3.90924833055806e-05
3.308	-3.95402043409376e-05
3.309	-3.9908193762983e-05
3.31	-4.01935161740141e-05
3.311	-4.03936916946179e-05
3.312	-4.05062535495659e-05
3.313	-4.05293673111373e-05
3.314	-4.04612584787856e-05
3.315	-4.03005598776929e-05
3.316	-4.0046385805681e-05
3.317	-3.96979585222113e-05
3.318	-3.92554253973998e-05
3.319	-3.87186708845633e-05
3.32	-3.80886436310846e-05
3.321	-3.73663497938992e-05
3.322	-3.6553294439301e-05
3.323	-3.56513734285357e-05
3.324	-3.46624961728992e-05
3.325	-3.35893291847356e-05
3.326	-3.24339335797674e-05
3.327	-3.11996786397373e-05
3.328	-2.98892352965652e-05
3.329	-2.85061284515109e-05
3.33	-2.70541049456341e-05
3.331	-2.55368180503979e-05
3.332	-2.39586295016636e-05
3.333	-2.23241576868816e-05
3.334	-2.06380258038763e-05
3.335	-1.89054506467556e-05
3.336	-1.7131520136715e-05
3.338	-1.34822914752419e-05
3.34	-9.73896781175654e-06
3.344	-2.19450510741126e-06
3.346	1.47792488824905e-06
3.347	3.25760526642682e-06
3.348	4.98695101214253e-06
3.349	6.6555085656006e-06
3.35	8.25314812402667e-06
3.351	9.7689900204756e-06
3.352	1.11922121419639e-05
3.353	1.25123295120488e-05
3.354	1.37189943973937e-05
3.355	1.4802427717342e-05
3.356	1.57539083058822e-05
3.357	1.65655646391372e-05
3.358	1.7231287685604e-05
3.359	1.77462408554874e-05
3.36	1.81078683869629e-05
3.361	1.83152412915888e-05
3.362	1.83706829695041e-05
3.363	1.82777930035627e-05
3.364	1.80440741353038e-05
3.365	1.76790010382177e-05
3.366	1.71950486400618e-05
3.367	1.66075605569915e-05
3.368	1.59341192986773e-05
3.369	1.51950057762917e-05
3.371	1.36089647870818e-05
3.373	1.20422698017819e-05
3.374	1.13298100750114e-05
3.375	1.06982889125362e-05
3.376	1.01721976157876e-05
3.377	9.77391446888021e-06
3.378	9.52437814483176e-06
3.379	9.44122925616853e-06
3.38	9.53943810344526e-06
3.381	9.82985464403896e-06
3.382	1.03194964715669e-05
3.383	1.10113290698877e-05
3.384	1.19029356966394e-05
3.385	1.29877019041658e-05
3.386	1.42543480698976e-05
3.387	1.56863392497542e-05
3.388	1.72630084751546e-05
3.389	1.89594163710893e-05
3.39	2.07471341138188e-05
3.392	2.44646586615715e-05
3.393	2.63234706334714e-05
3.394	2.81322250650362e-05
3.395	2.98529617168697e-05
3.396	3.14476520957285e-05
3.397	3.28797496438327e-05
3.398	3.41150157883163e-05
3.399	3.51218931902153e-05
3.4	3.58724214768458e-05
3.401	3.63433900281152e-05
3.402	3.65156556334512e-05
3.403	3.63763085315938e-05
3.404	3.591799097169e-05
3.405	3.51388301336186e-05
3.406	3.40436728780702e-05
3.407	3.26425397458863e-05
3.408	3.09524582027265e-05
3.409	2.89944568718781e-05
3.41	2.67960732829309e-05
3.411	2.43886144675187e-05
3.412	2.18075816009744e-05
3.413	1.90904853782925e-05
3.414	1.62792396851685e-05
3.417	7.70136998173854e-06
3.418	4.93536272738737e-06
3.419	2.28365173082778e-06
3.42	-2.16983385925573e-07
3.421	-2.532602985994e-06
3.422	-4.6330438632225e-06
3.423	-6.49316324707883e-06
3.424	-8.09192411921345e-06
3.425	-9.41311724300675e-06
3.426	-1.04463108003827e-05
3.427	-1.11855593987187e-05
3.428	-1.16303944883711e-05
3.429	-1.17852762580029e-05
3.43	-1.16595307977363e-05
3.431	-1.12662483662263e-05
3.432	-1.06234398762339e-05
3.433	-9.75184921259142e-06
3.434	-8.67630637646499e-06
3.435	-7.42364962835751e-06
3.436	-6.02272323924069e-06
3.437	-4.50459753409405e-06
3.438	-2.90136742986391e-06
3.442	3.71572973634215e-06
3.443	5.26160619696014e-06
3.444	6.70479503472876e-06
3.445	8.01793206406387e-06
3.446	9.17732499861046e-06
3.447	1.01598337902686e-05
3.448	1.09476762668592e-05
3.449	1.15244160125982e-05
3.45	1.18775017821093e-05
3.451	1.19984805673212e-05
3.452	1.18815969143427e-05
3.453	1.15257446111627e-05
3.454	1.09326872506088e-05
3.455	1.01087391524146e-05
3.456	9.06416540580324e-06
3.457	7.8115495449893e-06
3.458	6.36805939802088e-06
3.459	4.75313733172555e-06
3.46	2.98990686609102e-06
3.461	1.10313364398706e-06
3.462	-8.79794781916132e-07
3.463	-2.93022189179482e-06
3.466	-9.18673017835658e-06
3.467	-1.12062618269348e-05
3.468	-1.31442543569449e-05
3.469	-1.49731936325281e-05
3.47	-1.66673207449008e-05
3.471	-1.82044947250048e-05
3.472	-1.95642289639864e-05
3.473	-2.07299463985677e-05
3.474	-2.16873677887364e-05
3.475	-2.24276207116958e-05
3.476	-2.29430112490547e-05
3.477	-2.3231560031256e-05
3.478	-2.32936826574104e-05
3.479	-2.31338738965192e-05
3.48	-2.2759451089982e-05
3.481	-2.21809216354174e-05
3.482	-2.14112870287053e-05
3.483	-2.04660728053696e-05
3.484	-1.93629987723654e-05
3.485	-1.81206290577052e-05
3.486	-1.6759234289232e-05
3.487	-1.52998823317319e-05
3.488	-1.37634099335315e-05
3.489	-1.21709406588622e-05
3.494	-4.06421754295394e-06
3.495	-2.53582354403648e-06
3.496	-1.07165690987898e-06
3.497	3.17461686272225e-07
3.498	1.62260470926157e-06
3.499	2.83708773896052e-06
3.5	3.95603607472594e-06
3.501	4.97605426019732e-06
3.502	5.89621058200152e-06
3.503	6.71612965952306e-06
3.504	7.4377938092951e-06
3.505	8.06422791921335e-06
3.506	8.59907666761472e-06
3.507	9.04790394162802e-06
3.508	9.41611375804285e-06
3.509	9.71026685903098e-06
3.51	9.93724412445829e-06
3.511	1.01041149713765e-05
3.512	1.02176883185479e-05
3.513	1.02855497905452e-05
3.515	1.03111590465943e-05
3.517	1.02321106778547e-05
3.52	1.00105191496169e-05
3.529	9.27693050378764e-06
3.532	9.00042590767924e-06
3.534	8.75305404601789e-06
3.536	8.42215300700389e-06
3.538	7.97834605048564e-06
3.539	7.70494499668928e-06
3.54	7.39274400540779e-06
3.541	7.03844109395391e-06
3.542	6.63947534107479e-06
3.543	6.19328070694536e-06
3.544	5.69754792678623e-06
3.545	5.15079398244467e-06
3.546	4.55148545785988e-06
3.547	3.89919476351253e-06
3.548	3.19333071008288e-06
3.549	2.43408233568942e-06
3.55	1.62195986597169e-06
3.551	7.5798913190539e-07
3.552	-1.55446935323766e-07
3.553	-1.11670611335768e-06
3.554	-2.12320676595823e-06
3.555	-3.17166476992981e-06
3.556	-4.2584404100765e-06
3.558	-6.53075678780368e-06
3.56	-8.9035551580352e-06
3.567	-1.73657332238619e-05
3.569	-1.96296260570605e-05
3.57	-2.07055635170761e-05
3.571	-2.17363324228614e-05
3.572	-2.27167484192492e-05
3.573	-2.36407398128691e-05
3.574	-2.45042901836356e-05
3.575	-2.53023649534612e-05
3.576	-2.60306226227414e-05
3.577	-2.66855722941273e-05
3.578	-2.72637580041035e-05
3.579	-2.77619210171665e-05
3.58	-2.81785022808734e-05
3.581	-2.8511084662064e-05
3.582	-2.87582640554618e-05
3.583	-2.89193576330504e-05
3.584	-2.89943445679341e-05
3.585	-2.89832874189599e-05
3.586	-2.88871742792907e-05
3.587	-2.87072352787021e-05
3.588	-2.84452837737703e-05
3.589	-2.81035676215069e-05
3.59	-2.7684950408613e-05
3.591	-2.71928993971216e-05
3.592	-2.66309898542261e-05
3.593	-2.60029837972908e-05
3.594	-2.53134281997802e-05
3.595	-2.45671420335825e-05
3.596	-2.37686870505627e-05
3.597	-2.29233739643675e-05
3.598	-2.20368265635429e-05
3.6	-2.01607868888232e-05
3.602	-1.81847450146932e-05
3.609	-1.11005393845787e-05
3.611	-9.1869127372135e-06
3.613	-7.37998225286418e-06
3.614	-6.52398531553189e-06
3.615	-5.70238094965703e-06
3.616	-4.91720984463484e-06
3.617	-4.16999363928028e-06
3.618	-3.46157358155352e-06
3.619	-2.7930628743178e-06
3.62	-2.16419145093738e-06
3.621	-1.57550595147882e-06
3.622	-1.02608691943118e-06
3.623	-5.15303305803627e-07
3.624	-4.25269357506863e-08
3.625	3.93987163782583e-07
3.627	1.1646674842325e-06
3.629	1.81153798806122e-06
3.631	2.35289884109591e-06
3.633	2.80786998363425e-06
3.635	3.19814868632307e-06
3.638	3.70686946915555e-06
3.644	4.68033451728189e-06
3.647	5.24628076004063e-06
3.649	5.67647004512395e-06
3.651	6.15464434794433e-06
3.653	6.68253148550235e-06
3.655	7.25893881448059e-06
3.658	8.20541096491212e-06
3.661	9.22949320081301e-06
3.672	1.30947886640698e-05
3.674	1.37183004040864e-05
3.676	1.4290796776173e-05
3.678	1.4803386754636e-05
3.68	1.52482394897291e-05
3.682	1.56192452154258e-05
3.684	1.59114838975682e-05
3.686	1.61210505149612e-05
3.688	1.6246571676426e-05
3.69	1.62866409283424e-05
3.692	1.6241968448405e-05
3.694	1.61138826930696e-05
3.696	1.59056210033981e-05
3.698	1.56205349250982e-05
3.7	1.52630561709444e-05
3.702	1.48378088464796e-05
3.704	1.4350886363701e-05
3.706	1.38077770408529e-05
3.709	1.29010526332962e-05
3.712	1.19031430507732e-05
3.715	1.08345293199363e-05
3.719	9.33502466704539e-06
3.734	3.60760226936208e-06
3.738	2.19203128271062e-06
3.742	8.62532682610606e-07
3.745	-7.14916321697956e-08
3.748	-9.48143377144106e-07
3.751	-1.76590890443862e-06
3.754	-2.52369528919161e-06
3.757	-3.22258071339121e-06
3.76	-3.86290732823369e-06
3.763	-4.44654171527503e-06
3.766	-4.97505861307701e-06
3.77	-5.59808765121517e-06
3.774	-6.13223264345208e-06
3.778	-6.58223761274002e-06
3.782	-6.95209438816846e-06
3.786	-7.24415709107973e-06
3.79	-7.46098304116316e-06
3.794	-7.60231777618969e-06
3.798	-7.66673999397227e-06
3.802	-7.6509427531235e-06
3.806	-7.55044983247188e-06
3.809	-7.4162187573279e-06
3.812	-7.22799748409386e-06
3.815	-6.98213290650784e-06
3.818	-6.675254242694e-06
3.821	-6.30359777709089e-06
3.824	-5.86396618729168e-06
3.827	-5.3545752791706e-06
3.83	-4.77939955967344e-06
3.834	-3.9293035944965e-06
3.842	-2.16561887711464e-06
3.845	-1.59840677405043e-06
3.847	-1.28472303995153e-06
3.849	-1.03751507474215e-06
3.851	-8.69634249056617e-07
3.853	-7.92142083483327e-07
3.855	-8.14846703001137e-07
3.857	-9.43792627161599e-07
3.859	-1.18356836953382e-06
3.861	-1.53422483784027e-06
3.863	-1.99320509963741e-06
3.865	-2.55165256213274e-06
3.867	-3.19940958792841e-06
3.869	-3.9194057617209e-06
3.872	-5.09319363395377e-06
3.878	-7.50260812143466e-06
3.88	-8.24587683911915e-06
3.882	-8.92739016755684e-06
3.884	-9.53460222063995e-06
3.886	-1.00560286151463e-05
3.888	-1.04852565554481e-05
3.89	-1.08182700175874e-05
3.892	-1.10533816419789e-05
3.894	-1.11919445746622e-05
3.896	-1.12370494607106e-05
3.898	-1.11931430755163e-05
3.9	-1.10661321626182e-05
3.902	-1.08630226716144e-05
3.904	-1.05907815761697e-05
3.906	-1.02577456821962e-05
3.908	-9.870711418003e-06
3.911	-9.20668642390154e-06
3.914	-8.464035638589e-06
3.918	-7.3889897622692e-06
3.924	-5.68143851253922e-06
3.934	-2.818450175468e-06
3.94	-1.16840103814297e-06
3.947	6.82762729020681e-07
3.971	6.92716047723252e-06
3.977	8.59091440208459e-06
3.984	1.06006141376014e-05
3.998	1.46519729620209e-05
4.002	1.57362206136824e-05
4.006	1.67429171540334e-05
4.009	1.74291706294127e-05
4.012	1.80427041778231e-05
4.015	1.85696379633171e-05
4.017	1.88664362257285e-05
4.019	1.91148901986793e-05
4.021	1.93110264961049e-05
4.023	1.94514212621399e-05
4.025	1.95320789719844e-05
4.027	1.95507639340065e-05
4.029	1.95037015187083e-05
4.031	1.93884330998984e-05
4.033	1.92024469640728e-05
4.035	1.89442283327068e-05
4.037	1.8611521534595e-05
4.039	1.82039117833099e-05
4.041	1.77205266371772e-05
4.043	1.71609321961697e-05
4.045	1.65256345283638e-05
4.047	1.58154597116322e-05
4.049	1.50314571127907e-05
4.051	1.4175741929634e-05
4.053	1.32504120919918e-05
4.055	1.22584136628134e-05
4.057	1.12026422982581e-05
4.059	1.00873328348072e-05
4.061	8.9161468013188e-06
4.063	7.69403345390884e-06
4.066	5.77553092107053e-06
4.069	3.77090097192223e-06
4.072	1.69953880035933e-06
4.076	-1.13075426799725e-06
4.085	-7.53570719957963e-06
4.088	-9.60472872080231e-06
4.091	-1.16052279039991e-05
4.094	-1.35169726824813e-05
4.096	-1.47331247060123e-05
4.098	-1.58959240952328e-05
4.1	-1.700066781396e-05
4.102	-1.80426622904406e-05
4.104	-1.90175619536603e-05
4.106	-1.99213597724679e-05
4.108	-2.07507221716696e-05
4.11	-2.15022959189071e-05
4.112	-2.21736329617528e-05
4.114	-2.27621908273079e-05
4.116	-2.32661063943596e-05
4.118	-2.36840896619128e-05
4.12	-2.4015106550479e-05
4.122	-2.42587879952794e-05
4.124	-2.44146265480083e-05
4.126	-2.44829365385613e-05
4.128	-2.44649685665621e-05
4.13	-2.43612115635727e-05
4.132	-2.41736266755055e-05
4.134	-2.3903923823454e-05
4.136	-2.35541759465718e-05
4.138	-2.31271288413382e-05
4.14	-2.26258399891321e-05
4.142	-2.20530895429505e-05
4.144	-2.14124594268839e-05
4.146	-2.0708234249156e-05
4.148	-1.99433519867398e-05
4.15	-1.91228475650007e-05
4.152	-1.82505771810781e-05
4.155	-1.6855433631946e-05
4.158	-1.53699507077221e-05
4.161	-1.38103166271719e-05
4.165	-1.16438001001029e-05
4.17	-8.85151030693976e-06
4.178	-4.364516229316e-06
4.182	-2.18922276573608e-06
4.185	-6.15290568717342e-07
4.188	8.95453929672385e-07
4.191	2.33168665175754e-06
4.194	3.68252110405365e-06
4.197	4.93964865988517e-06
4.199	5.72138910115427e-06
4.201	6.45610044891498e-06
4.203	7.1419917926363e-06
4.205	7.77748408609114e-06
4.207	8.36178414331812e-06
4.209	8.8939787605824e-06
4.211	9.37348261409454e-06
4.213	9.80049294341256e-06
4.215	1.0174540243213e-05
4.217	1.0496405378646e-05
4.219	1.07666493676106e-05
4.221	1.09858822234798e-05
4.223	1.11557844881816e-05
4.225	1.12774594001053e-05
4.228	1.13731780473358e-05
4.231	1.13714883163141e-05
4.234	1.12796701898787e-05
4.237	1.11067428694156e-05
4.24	1.08623130579133e-05
4.243	1.05568867603267e-05
4.247	1.00740195740912e-05
4.252	9.38768353364594e-06
4.264	7.68188398936331e-06
4.268	7.19139125493484e-06
4.272	6.7813176567455e-06
4.275	6.53915579640341e-06
4.278	6.36135689013884e-06
4.281	6.25377145269113e-06
4.284	6.22058948707149e-06
4.287	6.26468532693991e-06
4.29	6.38564257116059e-06
4.293	6.58216652027477e-06
4.296	6.85026838276315e-06
4.299	7.18298892721236e-06
4.303	7.71018648393351e-06
4.308	8.45924228443096e-06
4.315	9.52459440739517e-06
4.318	9.92150040701745e-06
4.321	1.02404380442067e-05
4.323	1.03938285125338e-05
4.325	1.04866257046865e-05
4.327	1.05074914102943e-05
4.329	1.04437301295945e-05
4.331	1.02825577243948e-05
4.333	1.00093532324763e-05
4.335	9.60992489318357e-06
4.336	9.35791728018387e-06
4.337	9.06825672686296e-06
4.338	8.73907958442999e-06
4.339	8.36801642556395e-06
4.34	7.95362462291394e-06
4.341	7.49334401817237e-06
4.342	6.9855338313829e-06
4.343	6.42877995105096e-06
4.344	5.82161070816767e-06
4.345	5.16282110041288e-06
4.346	4.45235401969057e-06
4.347	3.68953724105836e-06
4.348	2.87514321328786e-06
4.349	2.00987021869992e-06
4.35	1.09546204996036e-06
4.351	1.34214896974072e-07
4.352	-8.70272623743062e-07
4.354	-2.99265696845907e-06
4.356	-5.22859664542352e-06
4.361	-1.09302428121794e-05
4.362	-1.20206719458338e-05
4.363	-1.3073562504573e-05
4.364	-1.40789036962019e-05
4.365	-1.50275926831256e-05
4.366	-1.59108649988582e-05
4.367	-1.67198682685665e-05
4.368	-1.74469517393305e-05
4.369	-1.80839729306825e-05
4.37	-1.86242134301295e-05
4.371	-1.90616383122233e-05
4.372	-1.93895953248813e-05
4.373	-1.96029660379793e-05
4.374	-1.96960577660832e-05
4.375	-1.96650109955954e-05
4.376	-1.95045518331938e-05
4.377	-1.92110063110817e-05
4.378	-1.87806660196799e-05
4.379	-1.82101147583325e-05
4.38	-1.74961917434047e-05
4.381	-1.66366998222145e-05
4.382	-1.562946962963e-05
4.383	-1.44729224604845e-05
4.384	-1.31659894382352e-05
4.385	-1.1708761311624e-05
4.386	-1.01020070655267e-05
4.387	-8.34798908400103e-06
4.388	-6.45002749166679e-06
4.389	-4.41406325535354e-06
4.39	-2.24690732686383e-06
4.391	4.17919991946292e-08
4.392	2.44057838116873e-06
4.393	4.93553709546291e-06
4.394	7.51019630840233e-06
4.395	1.01460661614539e-05
4.399	2.08457355590497e-05
4.4	2.34285890456931e-05
4.401	2.59163773179694e-05
4.402	2.82787218921499e-05
4.403	3.04846924592539e-05
4.404	3.2502971082593e-05
4.405	3.43043883219707e-05
4.406	3.58603426207083e-05
4.407	3.71446389966223e-05
4.408	3.81326691094586e-05
4.409	3.88040285628222e-05
4.41	3.91413689868614e-05
4.411	3.91313698280271e-05
4.412	3.87648776971616e-05
4.413	3.80379912776618e-05
4.414	3.69512673010775e-05
4.415	3.55108434941798e-05
4.416	3.3727654367155e-05
4.417	3.16184391504493e-05
4.418	2.92042424945294e-05
4.419	2.65114672153288e-05
4.42	2.35708825737646e-05
4.421	2.04173814033481e-05
4.422	1.70889843253974e-05
4.423	1.36272915689517e-05
4.424	1.00753626544048e-05
4.426	2.88225908917639e-06
4.427	-6.67596424364092e-07
4.428	-4.12622603462864e-06
4.429	-7.45051813222375e-06
4.43	-1.05994926800079e-05
4.431	-1.35355875015009e-05
4.432	-1.62246849528813e-05
4.433	-1.86370340164999e-05
4.434	-2.07477443847637e-05
4.435	-2.25366989639042e-05
4.436	-2.39895882403474e-05
4.437	-2.50972837125829e-05
4.438	-2.58562888673097e-05
4.439	-2.62683725642532e-05
4.44	-2.63408412175536e-05
4.441	-2.60856613634175e-05
4.442	-2.55195469813785e-05
4.443	-2.4662856803026e-05
4.444	-2.35398269152753e-05
4.445	-2.21773103925571e-05
4.446	-2.06046020254647e-05
4.447	-1.88524927073885e-05
4.448	-1.69527810474079e-05
4.449	-1.49376025317949e-05
4.45	-1.28387705595756e-05
4.452	-8.51272396218405e-06
4.454	-4.20387117472387e-06
4.455	-2.11872795841117e-06
4.456	-1.08142591770388e-07
4.457	1.81011907685047e-06
4.458	3.62082858540447e-06
4.459	5.31181810092818e-06
4.46	6.87390221099093e-06
4.461	8.30003073293284e-06
4.462	9.58592232347399e-06
4.463	1.07295035141064e-05
4.464	1.1730957306888e-05
4.465	1.25916669997395e-05
4.466	1.33149474983441e-05
4.467	1.39051984078264e-05
4.468	1.43678319606266e-05
4.469	1.47090075630629e-05
4.47	1.4935307750541e-05
4.471	1.50535846970001e-05
4.472	1.507089697661e-05
4.473	1.49943465688196e-05
4.474	1.48306788521069e-05
4.475	1.45865895122554e-05
4.476	1.4268330692957e-05
4.477	1.38820576927046e-05
4.478	1.34333561501165e-05
4.479	1.29273985649547e-05
4.48	1.2369471722451e-05
4.481	1.17639658183677e-05
4.482	1.11158008415657e-05
4.483	1.0428824454678e-05
4.485	8.95531763500657e-06
4.487	7.37598649003246e-06
4.489	5.72252940322926e-06
4.496	-1.63424578758509e-07
4.498	-1.72945208642972e-06
4.5	-3.18085319417349e-06
4.501	-3.85363840482711e-06
4.502	-4.48652650941739e-06
4.503	-5.0759212513185e-06
4.504	-5.61902016738003e-06
4.505	-6.11334826317034e-06
4.506	-6.55679243077856e-06
4.507	-6.94755494379251e-06
4.508	-7.28420199447299e-06
4.509	-7.56615377817127e-06
4.51	-7.79277710627468e-06
4.511	-7.96433137040253e-06
4.512	-8.08125520990188e-06
4.513	-8.14441087637618e-06
4.514	-8.15528253017561e-06
4.515	-8.11564903546724e-06
4.516	-8.02762594442896e-06
4.517	-7.89366066911157e-06
4.518	-7.71662800680417e-06
4.519	-7.49949685374673e-06
4.521	-6.95839986963875e-06
4.523	-6.29868165447078e-06
4.525	-5.55042095573555e-06
4.528	-4.3280222135067e-06
4.533	-2.25696052780222e-06
4.535	-1.48606901895221e-06
4.537	-7.75167690036938e-07
4.539	-1.35657507449594e-07
4.541	4.24900943762907e-07
4.543	9.03831511855913e-07
4.545	1.302373679124e-06
4.547	1.62584459140191e-06
4.549	1.88209080587143e-06
4.551	2.08183420191688e-06
4.554	2.30212599028334e-06
4.559	2.56665197007067e-06
4.563	2.79414822745849e-06
4.566	3.02161251841682e-06
4.569	3.31550879195674e-06
4.572	3.67662209566078e-06
4.576	4.23790396997248e-06
4.582	5.10405115772272e-06
4.585	5.45618137071102e-06
4.587	5.62797541725502e-06
4.589	5.73244135626538e-06
4.591	5.75554273662959e-06
4.593	5.68488773122766e-06
4.595	5.50919212205514e-06
4.597	5.21965865907248e-06
4.599	4.8096384510643e-06
4.601	4.27525937762852e-06
4.603	3.61554308181411e-06
4.605	2.83256615229988e-06
4.607	1.93149864813336e-06
4.609	9.20644675161952e-07
4.611	-1.88808735757107e-07
4.613	-1.38274639205349e-06
4.615	-2.64468908905968e-06
4.618	-4.62316819849207e-06
4.624	-8.62098817311363e-06
4.626	-9.88097209919658e-06
4.628	-1.10656015053223e-05
4.63	-1.21524207195023e-05
4.632	-1.31201017117277e-05
4.633	-1.35530395546368e-05
4.634	-1.39490190305125e-05
4.635	-1.43059177668547e-05
4.636	-1.46216970282609e-05
4.637	-1.48946405271744e-05
4.638	-1.51230708151928e-05
4.639	-1.53055909688504e-05
4.64	-1.54408604595702e-05
4.641	-1.55278583529039e-05
4.642	-1.55657278391175e-05
4.643	-1.55537390709171e-05
4.644	-1.54915207692952e-05
4.645	-1.53787025238827e-05
4.646	-1.52152732120214e-05
4.647	-1.5001368901757e-05
4.648	-1.47373613677004e-05
4.649	-1.4423752575432e-05
4.65	-1.40613186401239e-05
4.651	-1.36509863617462e-05
4.652	-1.31938287246669e-05
4.653	-1.2691177127877e-05
4.654	-1.21444351215416e-05
4.655	-1.15552736295044e-05
4.656	-1.09254396019054e-05
4.657	-1.02568539999126e-05
4.658	-9.55154875192932e-06
4.66	-8.03942084548481e-06
4.662	-6.40768871207342e-06
4.664	-4.6762108540932e-06
4.666	-2.86576400032601e-06
4.669	-4.91832485849386e-08
4.676	6.61924295553007e-06
4.678	8.45745006738952e-06
4.68	1.02319139090312e-05
4.682	1.19263412985404e-05
4.684	1.35262640679201e-05
4.686	1.50190584458088e-05
4.688	1.63940239215066e-05
4.69	1.76424258180319e-05
4.692	1.87575113104188e-05
4.693	1.92634983786633e-05
4.694	1.97344884407258e-05
4.695	2.01702131725767e-05
4.696	2.05704861029332e-05
4.697	2.0935184646298e-05
4.698	2.12643847845584e-05
4.699	2.15581783713503e-05
4.7	2.18168198147239e-05
4.701	2.20406335857959e-05
4.703	2.23854615963859e-05
4.705	2.25970035883094e-05
4.707	2.2680725663804e-05
4.709	2.26431725476317e-05
4.711	2.24917518316659e-05
4.713	2.22345912277433e-05
4.715	2.1880370949745e-05
4.717	2.1438136195151e-05
4.719	2.09172291878446e-05
4.721	2.03270856449222e-05
4.723	1.96771161506959e-05
4.726	1.86103516970348e-05
4.729	1.7460332678354e-05
4.733	1.58466100961263e-05
4.742	1.21642166295288e-05
4.746	1.06128733570188e-05
4.749	9.51443315688749e-06
4.752	8.48288891575066e-06
4.755	7.52515050539415e-06
4.758	6.6454554472628e-06
4.761	5.84562269789757e-06
4.764	5.12522137707805e-06
4.767	4.48185879342589e-06
4.77	3.91142132283306e-06
4.773	3.40831439959999e-06
4.776	2.96571478930474e-06
4.78	2.45608054960655e-06
4.784	2.01947748124098e-06
4.789	1.54270338903473e-06
4.803	2.55703127116647e-07
4.807	-1.90520253795512e-07
4.811	-7.05172892523365e-07
4.815	-1.3024650762361e-06
4.818	-1.81146354361061e-06
4.821	-2.37666697611161e-06
4.824	-3.00034335953825e-06
4.827	-3.68354947521965e-06
4.83	-4.42610802497967e-06
4.833	-5.22658050705616e-06
4.836	-6.08225677112273e-06
4.84	-7.30198790588332e-06
4.844	-8.59981896095263e-06
4.849	-1.03063176837281e-05
4.857	-1.31328333994318e-05
4.862	-1.48720153116955e-05
4.865	-1.5856634615119e-05
4.867	-1.64670200799577e-05
4.869	-1.70240790620113e-05
4.871	-1.75106689734861e-05
4.873	-1.79077429711683e-05
4.875	-1.81956446656528e-05
4.877	-1.83554687342991e-05
4.878	-1.83819847041633e-05
4.879	-1.83704102498794e-05
4.88	-1.83192149112443e-05
4.881	-1.8227096604484e-05
4.882	-1.80931012794261e-05
4.883	-1.7916615076885e-05
4.884	-1.76973621259791e-05
4.885	-1.74354412747491e-05
4.886	-1.71313166372755e-05
4.887	-1.67858119475284e-05
4.888	-1.64000694100608e-05
4.889	-1.59755320519039e-05
4.89	-1.5513966765468e-05
4.892	-1.44880928898417e-05
4.894	-1.33414173060231e-05
4.896	-1.20959656610964e-05
4.898	-1.07758856904283e-05
4.901	-8.71129928992076e-06
4.906	-5.25369101556095e-06
4.908	-3.93186868841156e-06
4.91	-2.67424373934233e-06
4.912	-1.49606356902865e-06
4.914	-4.09081065910755e-07
4.916	5.78594401723365e-07
4.918	1.4625110642541e-06
4.92	2.24174320440085e-06
4.922	2.9186004573134e-06
4.924	3.49828369827776e-06
4.926	3.98840753401686e-06
4.928	4.39850376476869e-06
4.93	4.7394447806326e-06
4.932	5.0228740304803e-06
4.935	5.36606805212614e-06
4.939	5.72907168461256e-06
4.951	6.74300482828016e-06
4.96	7.55312175737544e-06
4.963	7.75691092247399e-06
4.966	7.88830329856438e-06
4.968	7.92424457429775e-06
4.97	7.91172474201574e-06
4.972	7.84559646938021e-06
4.974	7.72172617491407e-06
4.976	7.5371819354686e-06
4.978	7.29022080214747e-06
4.98	6.98035952773068e-06
4.982	6.60837944721493e-06
4.984	6.17621815646174e-06
4.986	5.68689874835826e-06
4.988	5.14443126853337e-06
4.991	4.24192889436625e-06
4.994	3.25014034707749e-06
4.997	2.1906417808637e-06
5.002	3.36337082629257e-07
5.009	-2.2715461787115e-06
5.013	-3.68092076641346e-06
5.016	-4.66948850519344e-06
5.019	-5.58529931726781e-06
5.022	-6.418722525936e-06
5.025	-7.16281925239315e-06
5.028	-7.81320152487552e-06
5.031	-8.36779768054186e-06
5.034	-8.82657268608256e-06
5.037	-9.19127550869092e-06
5.04	-9.46511339439127e-06
5.043	-9.65251878870532e-06
5.046	-9.75886627418987e-06
5.049	-9.79023102498644e-06
5.052	-9.75320772234056e-06
5.055	-9.65468549640747e-06
5.059	-9.43985726742369e-06
5.063	-9.14494406956123e-06
5.067	-8.78623000311052e-06
5.072	-8.2716283973383e-06
5.079	-7.47674873480264e-06
5.094	-5.7447678329936e-06
5.101	-5.01860744339666e-06
5.107	-4.46641405638104e-06
5.113	-3.9872254564699e-06
5.119	-3.58322434212965e-06
5.125	-3.25234877784908e-06
5.131	-2.98938088327816e-06
5.138	-2.75854058529035e-06
5.145	-2.59648946165925e-06
5.153	-2.47741266257151e-06
5.163	-2.39899664755683e-06
5.177	-2.3648310030211e-06
5.213	-2.37836791772139e-06
5.284	-2.43999797344685e-06
5.319	-2.45066373594227e-06
5.342	-2.3908879187573e-06
5.364	-2.26536231728858e-06
5.379	-2.14114695751277e-06


==> Figures/Median_f_LS_IV_0.002-2.tsv <==
0	2.2613440808783e-07
0.517	1.94265118658166e-07
0.521	1.26421209500904e-07
0.525	-1.69936926752712e-08
0.528	-1.91945372485236e-07
0.531	-4.30767432391121e-07
0.535	-8.37209380932791e-07
0.544	-1.82500939871488e-06
0.546	-1.97903136367472e-06
0.548	-2.08116716748918e-06
0.55	-2.11960851181914e-06
0.552	-2.08434132975555e-06
0.554	-1.96776898331308e-06
0.556	-1.76524081130225e-06
0.558	-1.47545790518677e-06
0.56	-1.10073360648499e-06
0.562	-6.47092824657136e-07
0.564	-1.24201099183097e-07
0.566	4.54876560418427e-07
0.569	1.39302268120645e-06
0.574	2.97930291193182e-06
0.576000000000001	3.56015126801168e-06
0.578	4.07883775377371e-06
0.58	4.51609399743091e-06
0.582	4.85493692181649e-06
0.584	5.08135611720917e-06
0.586	5.18488011813645e-06
0.588	5.15899679776055e-06
0.59	5.00141242643082e-06
0.592	4.71413628044814e-06
0.594	4.30339416812586e-06
0.596	3.77937541706785e-06
0.598	3.15582747134613e-06
0.6	2.44952088657158e-06
0.602	1.67960703212344e-06
0.605	4.51288136638084e-07
0.61	-1.61064970782832e-06
0.612	-2.37946411019152e-06
0.614	-3.08819301775287e-06
0.616	-3.72124850844813e-06
0.618	-4.26590973390262e-06
0.62	-4.71261200996054e-06
0.622	-5.05511987469731e-06
0.624	-5.29056967124575e-06
0.626	-5.4193911003253e-06
0.628	-5.4451253665988e-06
0.63	-5.37414662460378e-06
0.632	-5.21529963304346e-06
0.634	-4.97948757072209e-06
0.636	-4.67920482538631e-06
0.639	-4.13784653563454e-06
0.643	-3.32128340385651e-06
0.648	-2.30334209749827e-06
0.651	-1.76614535352115e-06
0.653	-1.45841481735687e-06
0.655	-1.19897143946446e-06
0.657	-9.92488479845122e-07
0.659	-8.41707822551996e-07
0.661	-7.47472806317262e-07
0.663	-7.08831204399019e-07
0.665	-7.23174477634814e-07
0.668	-8.34685552675296e-07
0.671	-1.03679995699935e-06
0.674	-1.30562562006276e-06
0.68	-1.9345152706407e-06
0.684	-2.33189870080253e-06
0.687	-2.57480571352886e-06
0.69	-2.74624733709317e-06
0.693000000000001	-2.82900407366782e-06
0.695	-2.82862609513046e-06
0.697	-2.78087492322499e-06
0.699	-2.68439178796598e-06
0.701000000000001	-2.53885126522135e-06
0.703	-2.34490015227351e-06
0.706	-1.96690189468995e-06
0.709	-1.49269626170678e-06
0.712	-9.35051049921753e-07
0.715	-3.09869911063743e-07
0.719	5.96887382187106e-07
0.73	3.1464417382665e-06
0.733	3.76028688719998e-06
0.736	4.30362034720133e-06
0.739	4.76052521491965e-06
0.741	5.0103158848458e-06
0.743	5.21219180349419e-06
0.745	5.36330185774148e-06
0.747	5.46133708745344e-06
0.749	5.50451214387238e-06
0.751	5.49164117380485e-06
0.753	5.42207641629489e-06
0.755	5.29569956952969e-06
0.757	5.11296289928964e-06
0.759	4.87480047617339e-06
0.761	4.58267737890594e-06
0.763	4.23847319552806e-06
0.765	3.84456104818298e-06
0.768	3.1666154924892e-06
0.771	2.39398710633054e-06
0.774	1.53917955891814e-06
0.777	6.16146076382051e-07
0.781	-6.94700885262023e-07
0.787	-2.75529203719316e-06
0.793	-4.81090727433298e-06
0.797	-6.11313998888363e-06
0.8	-7.02721399470363e-06
0.803	-7.87089261500284e-06
0.806	-8.63022171060379e-06
0.809	-9.29228284185513e-06
0.811	-9.67375639326917e-06
0.813	-1.0003705124717e-05
0.815	-1.02792098228832e-05
0.817	-1.04977601047551e-05
0.819	-1.06571276141665e-05
0.821	-1.07553663024618e-05
0.823	-1.07909134499096e-05
0.825	-1.07624784746463e-05
0.827	-1.06691645083146e-05
0.829	-1.05103572884957e-05
0.831	-1.02858301875841e-05
0.833	-9.99568601756096e-06
0.835	-9.64037810113894e-06
0.837	-9.22070839948219e-06
0.839	-8.73780889953935e-06
0.841	-8.19307145505377e-06
0.843	-7.58843851755842e-06
0.845	-6.92586725214994e-06
0.847	-6.20791209904326e-06
0.849	-5.4373412083919e-06
0.851	-4.61713783295181e-06
0.854	-3.30120307090453e-06
0.857	-1.89369136371909e-06
0.86	-4.08315848687835e-07
0.863	1.13997973194557e-06
0.867	3.27443405190309e-06
0.879	9.7607051472437e-06
0.882	1.13027689785383e-05
0.885	1.27742661835129e-05
0.888	1.41557997306307e-05
0.89	1.50173427488909e-05
0.892	1.58248481820777e-05
0.894	1.65727913010727e-05
0.896	1.72558792534971e-05
0.898	1.78689783734143e-05
0.9	1.84071240383332e-05
0.902	1.88654803228161e-05
0.904	1.92397470932804e-05
0.906	1.95256183612713e-05
0.908	1.97192210897867e-05
0.91	1.98170639862383e-05
0.912	1.9815799879197e-05
0.914	1.97127208494408e-05
0.916	1.95054835980812e-05
0.918	1.91921149177432e-05
0.92	1.87711221268927e-05
0.922	1.82415847422845e-05
0.924	1.76030119476422e-05
0.926	1.68556867059522e-05
0.928	1.6000084203327e-05
0.93	1.5037756346814e-05
0.932	1.39705300448156e-05
0.934	1.28010888715835e-05
0.936	1.1532682297144e-05
0.938	1.01693843550521e-05
0.94	8.71586853889994e-06
0.942	7.1777277845797e-06
0.944	5.56104537707824e-06
0.946	3.87312541327844e-06
0.948	2.12168442992322e-06
0.95	3.15476967216455e-07
0.953	-2.47541732711909e-06
0.957	-6.29162898313496e-06
0.962	-1.10745195041062e-05
0.965	-1.38660472082108e-05
0.967	-1.56615593400744e-05
0.969	-1.73844495012787e-05
0.971	-1.90164707909446e-05
0.973	-2.05382530271692e-05
0.974	-2.12515493718257e-05
0.975	-2.19297319734579e-05
0.976	-2.25699005831359e-05
0.977	-2.31693558134793e-05
0.978	-2.3725398859753e-05
0.979	-2.42351360686399e-05
0.98	-2.46955449600961e-05
0.981	-2.51037507030816e-05
0.982	-2.54566221311592e-05
0.983	-2.57510122523286e-05
0.984	-2.59837437255328e-05
0.985	-2.61517984068149e-05
0.986	-2.62516768341214e-05
0.987	-2.62799671357783e-05
0.988	-2.62334439415923e-05
0.989	-2.61084879209506e-05
0.99	-2.59016485149033e-05
0.991	-2.56100613178489e-05
0.992	-2.52305609826919e-05
0.993	-2.47610082109162e-05
0.994	-2.41993724028333e-05
0.995	-2.35445610297091e-05
0.996	-2.27958874798873e-05
0.997	-2.19536132082254e-05
0.998	-2.10187205222923e-05
0.999	-1.99929517368247e-05
1	-1.88789530799482e-05
1.001	-1.76802434541656e-05
1.002	-1.64016547721246e-05
1.003	-1.50484104626258e-05
1.004	-1.36270820814133e-05
1.005	-1.21449855132738e-05
1.006	-1.06102347405823e-05
1.007	-9.03155932618915e-06
1.009	-5.77739941576283e-06
1.014	2.50148785063686e-06
1.016	5.68990184923734e-06
1.017	7.2263619603774e-06
1.018	8.71504195565365e-06
1.019	1.01501308833463e-05
1.02	1.15258338126978e-05
1.021	1.28369268335149e-05
1.022	1.4079059932115e-05
1.023	1.52471573180435e-05
1.024	1.63368496277627e-05
1.025	1.73434108372561e-05
1.026	1.82620262787481e-05
1.027	1.90874378276362e-05
1.028	1.98147897911838e-05
1.029	2.04380729194042e-05
1.03	2.09516290539113e-05
1.031	2.13492190432873e-05
1.032	2.16242913939624e-05
1.033	2.17700995097658e-05
1.034	2.17794611110378e-05
1.035	2.16452448356108e-05
1.036	2.13600407459325e-05
1.037	2.09169517884078e-05
1.038	2.03097241797678e-05
1.039	1.95331770616036e-05
1.04	1.85830443673041e-05
1.041	1.74573182363247e-05
1.042	1.61555783879663e-05
1.043	1.46793618416297e-05
1.044	1.30332194157035e-05
1.045	1.12239167577854e-05
1.046	9.26141902901634e-06
1.047	7.15832358011426e-06
1.048	4.93056962191929e-06
1.049	2.59724700946151e-06
1.05	1.79942915679021e-07
1.052	-4.80368205835191e-06
1.054	-9.79231491982091e-06
1.055	-1.22092675418628e-05
1.056	-1.45301117928653e-05
1.057	-1.67213026092128e-05
1.058	-1.87494109038511e-05
1.059	-2.05823380472481e-05
1.06	-2.21894928600364e-05
1.061	-2.35429979404955e-05
1.062	-2.46175416176442e-05
1.063	-2.53916057300074e-05
1.064	-2.58481439683322e-05
1.065	-2.59740313044432e-05
1.066	-2.57618826360329e-05
1.067	-2.52096181139194e-05
1.068	-2.43202157221845e-05
1.069	-2.31032085284966e-05
1.07	-2.15734005557522e-05
1.071	-1.97514634816542e-05
1.072	-1.76635217048471e-05
1.073	-1.53406391785182e-05
1.074	-1.28185043521967e-05
1.075	-1.01371997782707e-05
1.076	-7.33925813456437e-06
1.079	1.28663546838936e-06
1.08	4.07931129942085e-06
1.081	6.7518473638728e-06
1.082	9.25851504174346e-06
1.083	1.15573685190995e-05
1.084	1.36095283673754e-05
1.085	1.53809992564646e-05
1.086	1.68430755485005e-05
1.087	1.79722836248786e-05
1.088	1.87518818046684e-05
1.089	1.91712055306326e-05
1.09	1.92266014087394e-05
1.091	1.89214311356878e-05
1.092	1.82645842521367e-05
1.093	1.7272608043406e-05
1.094	1.59673811923611e-05
1.095	1.43758074235834e-05
1.096	1.25308502916255e-05
1.097	1.04678270789194e-05
1.098	8.22713008563625e-06
1.099	5.85065899816328e-06
1.1	3.38202398442178e-06
1.103	-4.13508965912968e-06
1.104	-6.53491958235719e-06
1.105	-8.81490148874065e-06
1.106	-1.0939239168728e-05
1.107	-1.28768548721681e-05
1.108	-1.45991189688388e-05
1.109	-1.60833578268793e-05
1.11	-1.73116811472696e-05
1.111	-1.82700499724575e-05
1.112	-1.89502069343206e-05
1.113	-1.93488880944059e-05
1.114	-1.94671051731987e-05
1.115	-1.93112558806163e-05
1.116	-1.88907397165039e-05
1.117	-1.82201293990047e-05
1.118	-1.73165448096313e-05
1.119	-1.62013601885391e-05
1.12	-1.48971896605232e-05
1.121	-1.34300201484194e-05
1.122	-1.18271518454449e-05
1.123	-1.01172917110759e-05
1.124	-8.32974591347124e-06
1.128	-9.98769276172595e-07
1.129	7.35199239265683e-07
1.13	2.3758236631366e-06
1.131	3.89924987143075e-06
1.132	5.28398136001584e-06
1.133	6.51083687497334e-06
1.134	7.56354059472386e-06
1.135	8.42846737825198e-06
1.136	9.09576521923583e-06
1.137	9.55824964954388e-06
1.138	9.81260873444967e-06
1.139	9.85886209470266e-06
1.14	9.70033670366632e-06
1.141	9.3442879958161e-06
1.142	8.80051571350293e-06
1.143	8.0823477892622e-06
1.144	7.20570730106118e-06
1.145	6.18935632967776e-06
1.146	5.05436111186697e-06
1.147	3.82285980027319e-06
1.148	2.51923643013185e-06
1.15	-2.05571367040136e-07
1.152	-2.91975540900324e-06
1.153	-4.21247527881974e-06
1.154	-5.43249718365502e-06
1.155	-6.56032716328525e-06
1.156	-7.57763917125232e-06
1.157	-8.46974923973676e-06
1.158	-9.22480133525028e-06
1.159	-9.83325906034338e-06
1.16	-1.02891113442638e-05
1.161	-1.05895955595514e-05
1.162	-1.07349018634295e-05
1.163	-1.07282220795923e-05
1.164	-1.05759259056981e-05
1.165	-1.02858801671601e-05
1.166	-9.87004635888411e-06
1.167	-9.3407274910362e-06
1.168	-8.71254990197912e-06
1.169	-8.00165191972013e-06
1.17	-7.22451436807603e-06
1.172	-5.54125601226474e-06
1.175	-2.94938211276019e-06
1.176	-2.13131600723671e-06
1.177	-1.3593321073202e-06
1.178	-6.45348700700765e-07
1.179	6.57298215855917e-10
1.18	5.70149182088642e-07
1.181	1.05693670082729e-06
1.182	1.45637615300842e-06
1.183	1.76547174923769e-06
1.184	1.98364628989367e-06
1.185	2.11128426297336e-06
1.186	2.15091180155724e-06
1.187	2.10619484430907e-06
1.188	1.9824870136631e-06
1.189	1.78584340293497e-06
1.19	1.52366973882323e-06
1.191	1.20361040423234e-06
1.192	8.3441917553273e-07
1.194	-1.50481405114533e-08
1.197	-1.42835614891368e-06
1.199	-2.35991183750173e-06
1.201	-3.20934821740337e-06
1.202	-3.58685546508752e-06
1.203	-3.92520939929142e-06
1.204	-4.22075269224109e-06
1.205	-4.46937279274806e-06
1.206	-4.66839970325594e-06
1.207	-4.8167210735528e-06
1.208	-4.91232657218177e-06
1.209	-4.95622486518243e-06
1.21	-4.94834718267612e-06
1.211	-4.89060868069657e-06
1.212	-4.78515228774512e-06
1.213	-4.63434390951534e-06
1.214	-4.44220178774657e-06
1.216	-3.94874776787901e-06
1.218	-3.34063970708343e-06
1.221	-2.30280603563671e-06
1.224	-1.2427554079153e-06
1.226	-5.93289422923249e-07
1.228	-3.3267084198485e-08
1.23	4.0521625255252e-07
1.231	5.70712709091481e-07
1.232	6.97048289310942e-07
1.233	7.82143271038649e-07
1.234	8.24369030816285e-07
1.235	8.23239035163681e-07
1.236	7.77902429582866e-07
1.237	6.88347431498926e-07
1.238	5.55261645551752e-07
1.239	3.79895369384542e-07
1.24	1.632505224336e-07
1.241	-9.20877454291258e-08
1.243	-7.09796203146595e-07
1.245	-1.44960380232817e-06
1.247	-2.28208116936912e-06
1.25	-3.63135645553569e-06
1.253	-4.9915208171214e-06
1.255	-5.84273307335792e-06
1.257	-6.60769483662449e-06
1.259	-7.25494140052518e-06
1.26	-7.52552317351274e-06
1.261	-7.75637349370584e-06
1.262	-7.94510362744916e-06
1.263	-8.08935705620684e-06
1.264	-8.18761110465971e-06
1.265	-8.23827604978788e-06
1.266	-8.24027453116827e-06
1.267	-8.1933684050739e-06
1.268	-8.09714151905894e-06
1.269	-7.95261119357349e-06
1.27	-7.76021542581162e-06
1.271	-7.52149426919146e-06
1.272	-7.23800226776206e-06
1.273	-6.91193702007098e-06
1.274	-6.54604600924813e-06
1.276	-5.70629879348417e-06
1.278	-4.7458721477156e-06
1.28	-3.69592417559517e-06
1.283	-2.03009195853809e-06
1.286	-3.63645482615027e-07
1.288	6.87593755266391e-07
1.29	1.6508485742861e-06
1.292	2.49660330364776e-06
1.293	2.86713078434531e-06
1.294	3.19880552090979e-06
1.295	3.48914996894933e-06
1.296	3.73665602371176e-06
1.297	3.9390401544992e-06
1.298	4.09536252110598e-06
1.299	4.20479519114281e-06
1.3	4.26644058570957e-06
1.301	4.28029722865375e-06
1.302	4.24722423719714e-06
1.303	4.16693543048297e-06
1.304	4.04134552045576e-06
1.305	3.87114713795711e-06
1.306	3.65834536975029e-06
1.307	3.40502871942761e-06
1.308	3.11316920953431e-06
1.31	2.42515482273831e-06
1.312	1.61659856878771e-06
1.314	7.13612989144963e-07
1.316	-2.56254145014623e-07
1.324	-4.24738864879259e-06
1.326	-5.1438254908831e-06
1.328	-5.95566308803086e-06
1.33	-6.667524563575e-06
1.332	-7.26578112075771e-06
1.334	-7.74209038034712e-06
1.336	-8.09110864175011e-06
1.338	-8.31171144710652e-06
1.34	-8.40560808779145e-06
1.342	-8.37722534718921e-06
1.344	-8.23441140074266e-06
1.346	-7.98715223915281e-06
1.348	-7.64648395978895e-06
1.35	-7.22506212635921e-06
1.352	-6.7364616480603e-06
1.355	-5.90787108034618e-06
1.359	-4.69648341550055e-06
1.365	-2.85318076365115e-06
1.368	-1.99507216080974e-06
1.371	-1.21478364167871e-06
1.374	-5.29594905707143e-07
1.376	-1.3163590395493e-07
1.378	2.17338750552187e-07
1.38	5.1642711440536e-07
1.382	7.66180256128735e-07
1.384	9.6728803633539e-07
1.387	1.18228984380409e-06
1.39	1.30164614198236e-06
1.393	1.33562576554169e-06
1.396	1.2964162374729e-06
1.399	1.19595121095273e-06
1.403	9.88788515954298e-07
1.408	6.49899559945766e-07
1.417	-5.29008978844558e-08
1.426	-7.29948324895702e-07
1.433	-1.18580425390036e-06
1.44	-1.57446435533615e-06
1.449	-1.99962554248145e-06
1.464	-2.62487204594208e-06
1.478	-3.15694799368771e-06
1.485	-3.35557131680986e-06
1.49	-3.43648633904792e-06
1.494	-3.44742085101046e-06
1.498	-3.39597923648682e-06
1.502	-3.2682604285128e-06
1.505	-3.1128011066528e-06
1.508	-2.90054527418704e-06
1.511	-2.62620264201985e-06
1.514	-2.28865947082824e-06
1.517	-1.89091724678292e-06
1.521	-1.28889301187485e-06
1.528	-2.0383108445543e-07
1.531	1.78902991976315e-07
1.533	3.76012385672198e-07
1.535	5.13963008152984e-07
1.537	5.82440228491521e-07
1.539	5.74969686084614e-07
1.541	4.86668234600529e-07
1.543	3.17999096388633e-07
1.545	7.18358705853461e-08
1.547	-2.44532585291779e-07
1.549	-6.20132701634191e-07
1.552	-1.26027863878164e-06
1.558	-2.58882118142623e-06
1.56	-2.97644989810664e-06
1.562	-3.30899227130033e-06
1.564	-3.5743543804756e-06
1.566	-3.7641560473034e-06
1.568	-3.87278060820506e-06
1.57	-3.89937775135962e-06
1.572	-3.84482019022414e-06
1.574	-3.713479686418e-06
1.576	-3.51143798305031e-06
1.578	-3.2459658756423e-06
1.58	-2.92674095092593e-06
1.583	-2.36880245996218e-06
1.587	-1.5307597953651e-06
1.594	-3.43451915796322e-08
1.597	5.40339544663482e-07
1.6	1.03970463349867e-06
1.603	1.44597135331992e-06
1.605	1.65872240209808e-06
1.607	1.82176785390453e-06
1.609	1.93331809317243e-06
1.611	1.99277044465873e-06
1.613	2.00013453266479e-06
1.615	1.95601541808088e-06
1.617	1.8619568189493e-06
1.619	1.72052859603866e-06
1.622	1.42419309945296e-06
1.625	1.03820528263299e-06
1.628	5.74186882928984e-07
1.631	4.74667247729599e-08
1.635	-7.26581659726833e-07
1.643	-2.37521790946715e-06
1.648	-3.36471602491173e-06
1.652	-4.07641524535762e-06
1.655	-4.54281002770784e-06
1.658	-4.93793405542675e-06
1.661	-5.25165575027131e-06
1.664	-5.47607732226396e-06
1.667	-5.60395297899419e-06
1.67	-5.63106384188217e-06
1.673	-5.55528792833826e-06
1.675	-5.44754929610036e-06
1.678	-5.20127443248697e-06
1.681	-4.8565324428651e-06
1.684	-4.4195640631628e-06
1.687	-3.89812655487987e-06
1.69	-3.3025274932541e-06
1.693	-2.64389385407071e-06
1.697	-1.69180736619978e-06
1.703	-1.75429346604972e-07
1.709	1.33161077897626e-06
1.713	2.2674725297378e-06
1.716	2.90699970850739e-06
1.719	3.47776916242992e-06
1.722	3.96608482944316e-06
1.725	4.36166524231396e-06
1.727	4.56940875626088e-06
1.729	4.72933044104451e-06
1.731	4.84008728207641e-06
1.733	4.90042479395214e-06
1.735	4.90912803119414e-06
1.737	4.86639326435778e-06
1.739	4.77194431880434e-06
1.741	4.62644134202606e-06
1.743	4.43109396552899e-06
1.745	4.18721133943478e-06
1.748	3.73472122827678e-06
1.751	3.1859339566509e-06
1.754	2.55027402484842e-06
1.757	1.83937592446171e-06
1.76	1.06640943808856e-06
1.764	-3.74230166855227e-08
1.77	-1.77725907590798e-06
1.776	-3.50962558748336e-06
1.78	-4.60147168546143e-06
1.783	-5.36331026168568e-06
1.786	-6.06216880072452e-06
1.789	-6.68651356328098e-06
1.792	-7.22634712779779e-06
1.795	-7.67277596835925e-06
1.797	-7.91478850636906e-06
1.799	-8.11086004226524e-06
1.801	-8.25899645384709e-06
1.803	-8.35844855195944e-06
1.805	-8.4087161607016e-06
1.807	-8.40933125623167e-06
1.809	-8.36019427019608e-06
1.811	-8.26187110369858e-06
1.813	-8.11503123721025e-06
1.815	-7.92058009757568e-06
1.818	-7.54300997840573e-06
1.821	-7.06701931285636e-06
1.824	-6.49966703925031e-06
1.827	-5.84979634155047e-06
1.83	-5.12656387030574e-06
1.833	-4.34013973027447e-06
1.837	-3.21326822039225e-06
1.842	-1.71869940501779e-06
1.854	1.92500363382919e-06
1.858	3.0529364778431e-06
1.861	3.84079399218251e-06
1.864	4.56735902965022e-06
1.867	5.22194987517821e-06
1.87	5.79585011983852e-06
1.873	6.28088163701079e-06
1.876	6.66984912101043e-06
1.878	6.87317367287221e-06
1.88	7.03003200364094e-06
1.882	7.13911582117532e-06
1.884	7.19973711049704e-06
1.886	7.21107396728371e-06
1.888	7.17339640665671e-06
1.89	7.08587971232078e-06
1.892	6.9493958516631e-06
1.894	6.76415361944294e-06
1.896	6.53115989734943e-06
1.898	6.25141097465587e-06
1.901	5.7470290801831e-06
1.904	5.1460012837623e-06
1.907	4.45596098863632e-06
1.91	3.6845556277143e-06
1.913	2.84122823046573e-06
1.916	1.93660856595557e-06
1.92	6.55038794761253e-07
1.925	-1.02592278317104e-06
1.934	-4.08166783394392e-06
1.938	-5.36853596777576e-06
1.941	-6.27439152545151e-06
1.944	-7.11317810520029e-06
1.947	-7.8713136684172e-06
1.95	-8.53469883388414e-06
1.952	-8.91812573122763e-06
1.954	-9.25033813636844e-06
1.956	-9.52800962572553e-06
1.958	-9.74799008801597e-06
1.96	-9.90723371963043e-06
1.962	-1.00034527985571e-05
1.964	-1.00348828233621e-05
1.966	-9.99843106441745e-06
1.968	-9.89391130090667e-06
1.97	-9.71933529037017e-06
1.972	-9.47415304430876e-06
1.974	-9.15826993086455e-06
1.976	-8.77178289648839e-06
1.978	-8.31537735734855e-06
1.98	-7.79013786633698e-06
1.982	-7.19788073944017e-06
1.984	-6.54104250408238e-06
1.986	-5.82222883771522e-06
1.988	-5.04479847052153e-06
1.99	-4.2131031126047e-06
1.992	-3.33168142319096e-06
1.995	-1.92841240043151e-06
1.998	-4.46190673741853e-07
2.002	1.60954537875568e-06
2.009	5.22696693749936e-06
2.012	6.69350680126968e-06
2.014	7.61335331134205e-06
2.016	8.47085029853645e-06
2.018	9.25261506345976e-06
2.02	9.94273549537183e-06
2.022	1.05254238196295e-05
2.024	1.09844091777944e-05
2.025	1.11618697271609e-05
2.026	1.13010307458694e-05
2.027	1.14003220552661e-05
2.028	1.14565041826609e-05
2.029	1.14672672584248e-05
2.03	1.14300659621591e-05
2.031	1.13427909234076e-05
2.032	1.12026208736182e-05
2.033	1.10079504871408e-05
2.034	1.07563306048775e-05
2.035	1.04467006689646e-05
2.036	1.0077245500284e-05
2.037	9.64715251505766e-06
2.038	9.15630667286393e-06
2.039	8.60487570797375e-06
2.04	7.9934879213539e-06
2.041	7.3235289139717e-06
2.042	6.59741913011658e-06
2.043	5.81751530681629e-06
2.044	4.98750577015983e-06
2.045	4.11119180654396e-06
2.046	3.19390671066344e-06
2.048	1.25675745543674e-06
2.05	-7.76103410871087e-07
2.054	-4.90448818268874e-06
2.056	-6.88043432539587e-06
2.057	-7.81959117901465e-06
2.058	-8.71611463892918e-06
2.059	-9.56257744455513e-06
2.06	-1.03511819666835e-05
2.061	-1.10747842185788e-05
2.062	-1.17264521701799e-05
2.063	-1.22992306490488e-05
2.064	-1.27859751177795e-05
2.065	-1.3180637710164e-05
2.066	-1.34770480517687e-05
2.067	-1.366947582504e-05
2.068	-1.37523688632513e-05
2.069	-1.37215291253767e-05
2.07	-1.35723890615225e-05
2.071	-1.33017417045522e-05
2.072	-1.29078250488135e-05
2.073	-1.23892143442106e-05
2.074	-1.17465487790014e-05
2.075	-1.09817076126006e-05
2.076	-1.00978028445553e-05
2.077	-9.10058904324273e-06
2.078	-7.99712841903499e-06
2.079	-6.79648532297961e-06
2.08	-5.50992024450636e-06
2.081	-4.15021666277937e-06
2.082	-2.73245382942378e-06
2.084	2.087700998743e-07
2.086	3.16239052899903e-06
2.087	4.59184341750074e-06
2.088	5.96096858451745e-06
2.089	7.2479396013847e-06
2.09	8.43178405141032e-06
2.091	9.49224082980038e-06
2.092	1.04106925746805e-05
2.093	1.11705161973674e-05
2.094	1.17567303661303e-05
2.095	1.21575599791868e-05
2.096	1.23641442026923e-05
2.097	1.23708539891965e-05
2.098	1.21753661570523e-05
2.099	1.17798218486342e-05
2.1	1.11889164795542e-05
2.101	1.04124405702066e-05
2.102	9.46239040189312e-06
2.103	8.35580656577406e-06
2.104	7.11196929437108e-06
2.105	5.75293075577576e-06
2.106	4.30404358731096e-06
2.107	2.79208056142011e-06
2.11	-1.83632303141223e-06
2.111	-3.31242911499885e-06
2.112	-4.70782762107547e-06
2.113	-5.99600681194801e-06
2.114	-7.15284161234564e-06
2.115	-8.15699478007303e-06
2.116	-8.99019963807035e-06
2.117	-9.63780231710842e-06
2.118	-1.00891075067722e-05
2.119	-1.03375010640505e-05
2.12	-1.03808359304125e-05
2.121	-1.02207661756282e-05
2.122	-9.86373551459252e-06
2.123	-9.31956830729774e-06
2.124	-8.60232613675294e-06
2.125	-7.72893169020961e-06
2.126	-6.7195798951758e-06
2.127	-5.59660738552736e-06
2.128	-4.38435559768635e-06
2.129	-3.10836529049396e-06
2.133	2.11246813019983e-06
2.134	3.32198229369141e-06
2.135	4.44866325910453e-06
2.136	5.47366502612334e-06
2.137	6.38127167018609e-06
2.138	7.15873047685278e-06
2.139	7.79628247560282e-06
2.14	8.28729071855605e-06
2.141	8.62860624106787e-06
2.142	8.81958847376296e-06
2.143	8.86340609440595e-06
2.144	8.76509723291008e-06
2.145	8.53273738865568e-06
2.146	8.17621604465302e-06
2.147	7.70740198596798e-06
2.148	7.13950391162399e-06
2.149	6.4868494531467e-06
2.15	5.76463535839622e-06
2.151	4.98820914796028e-06
2.153	3.33419464570994e-06
2.156	8.1854053579633e-07
2.157	2.27428493815296e-08
2.158	-7.33640042938077e-07
2.159	-1.44139770785756e-06
2.16	-2.0930488657811e-06
2.161	-2.68274157999571e-06
2.162	-3.20575060275274e-06
2.163	-3.65865765861173e-06
2.164	-4.03962336203989e-06
2.165	-4.34797421888788e-06
2.166	-4.58393038371696e-06
2.167	-4.74892039559194e-06
2.168	-4.84505528053347e-06
2.169	-4.87534234405729e-06
2.17	-4.84332827177525e-06
2.171	-4.75297016322429e-06
2.172	-4.60862606477264e-06
2.173	-4.41511493232127e-06
2.174	-4.17713277389709e-06
2.175	-3.89935605493719e-06
2.177	-3.2444734436865e-06
2.179	-2.48822963211381e-06
2.182	-1.23891834302725e-06
2.188	1.32123755047786e-06
2.19	2.11116231252362e-06
2.192	2.84081807766512e-06
2.194	3.49707839131241e-06
2.196	4.06829227550531e-06
2.198	4.54487481338361e-06
2.2	4.91826764825731e-06
2.202	5.18164292184764e-06
2.204	5.32974917000217e-06
2.206	5.35886635866234e-06
2.208	5.26769723396825e-06
2.21	5.05699183239727e-06
2.212	4.73016087720879e-06
2.214	4.2933847819171e-06
2.216	3.75590511847435e-06
2.218	3.12923813172716e-06
2.22	2.42814904094502e-06
2.223	1.27421851026099e-06
2.231	-1.91590932985264e-06
2.233	-2.62118867766503e-06
2.235	-3.2471353490493e-06
2.237	-3.77510907423328e-06
2.239	-4.18855892370118e-06
2.241	-4.47394778202437e-06
2.242	-4.56526896552845e-06
2.243	-4.62100634557316e-06
2.244	-4.64048234238845e-06
2.245	-4.62306098647502e-06
2.246	-4.56867959819363e-06
2.247	-4.47720923446582e-06
2.248	-4.34899201007255e-06
2.249	-4.18449515304786e-06
2.25	-3.98439155535613e-06
2.252	-3.4817644127827e-06
2.254	-2.85162653046456e-06
2.256	-2.10793780475171e-06
2.258	-1.2676403562395e-06
2.26	-3.50374416591137e-07
2.263	1.1219075224389e-06
2.269	4.11791811405493e-06
2.271	5.04238954501801e-06
2.273	5.89074825985136e-06
2.275	6.64164891706065e-06
2.277	7.27594622507155e-06
2.278	7.54408494341163e-06
2.279	7.77712976240963e-06
2.28	7.97342554559322e-06
2.281	8.13162501867026e-06
2.282	8.25050329655852e-06
2.283	8.32913754766906e-06
2.284	8.36683966998208e-06
2.285	8.36303717299813e-06
2.286	8.31739528095454e-06
2.287	8.23000437844001e-06
2.288	8.10098334991238e-06
2.289	7.93077701199962e-06
2.29	7.72008691640735e-06
2.291	7.46974002030498e-06
2.292	7.18077314143528e-06
2.293	6.85462879346233e-06
2.295	6.096850834858e-06
2.297	5.21083210269779e-06
2.299	4.21377722048533e-06
2.301	3.12538205449187e-06
2.303	1.96729357426761e-06
2.306	1.50162208001348e-07
2.31	-2.29403068807699e-06
2.312	-3.47040126857934e-06
2.314	-4.5848339738086e-06
2.316	-5.61524015019188e-06
2.318	-6.54139014688582e-06
2.32	-7.34524825052318e-06
2.321	-7.6963136841357e-06
2.322	-8.01123601323894e-06
2.323	-8.28845103573173e-06
2.324	-8.52665461703594e-06
2.325	-8.72475799429395e-06
2.326	-8.88189349090851e-06
2.327	-8.99726889169727e-06
2.328	-9.07041668707365e-06
2.329	-9.10105187301724e-06
2.33	-9.08901383578353e-06
2.331	-9.03448784761451e-06
2.332	-8.93771290932932e-06
2.333	-8.79921982033238e-06
2.334	-8.6197021404999e-06
2.335	-8.40003638469256e-06
2.336	-8.14120631087434e-06
2.337	-7.84453976976351e-06
2.338	-7.51135864618391e-06
2.34	-6.74173017056745e-06
2.342	-5.84634737954559e-06
2.344	-4.84103878939379e-06
2.346	-3.74331957786467e-06
2.348	-2.57187300345407e-06
2.351	-7.19221911360535e-07
2.358	3.70215570733023e-06
2.36	4.90470569936008e-06
2.362	6.04816872051828e-06
2.364	7.11725040147826e-06
2.366	8.09827569092647e-06
2.368	8.97940638200367e-06
2.37	9.750729218716e-06
2.372	1.04042829853768e-05
2.374	1.09341338108138e-05
2.376	1.13363298028801e-05
2.378	1.16088571742168e-05
2.38	1.17516043713906e-05
2.382	1.17661972938166e-05
2.384	1.16559085112655e-05
2.386	1.14255156127285e-05
2.388	1.10811180134007e-05
2.39	1.06300321789377e-05
2.392	1.00805018359296e-05
2.394	9.44166251048983e-06
2.396	8.7232562098194e-06
2.398	7.93554759326298e-06
2.4	7.08906031654521e-06
2.403	5.73263468961471e-06
2.406	4.30427006570255e-06
2.416	-5.37212560658418e-07
2.419	-1.89583480558753e-06
2.422	-3.16523822530002e-06
2.424	-3.95172572886793e-06
2.426	-4.68431725497709e-06
2.428	-5.35862841744006e-06
2.43	-5.97097896104515e-06
2.432	-6.51842805865499e-06
2.434	-6.99870202058861e-06
2.436	-7.41021572814304e-06
2.438	-7.75200652558539e-06
2.44	-8.02374776576187e-06
2.442	-8.22565823810351e-06
2.444	-8.35852820113558e-06
2.446	-8.42362514763551e-06
2.448	-8.42270077683338e-06
2.45	-8.35793390852047e-06
2.452	-8.23189652177092e-06
2.454	-8.04750393967879e-06
2.456	-7.80799789446007e-06
2.458	-7.51689689604262e-06
2.461	-6.99179377683379e-06
2.464	-6.37266514935675e-06
2.467	-5.67387992500556e-06
2.47	-4.91038403982458e-06
2.474	-3.81820593542415e-06
2.48	-2.09526687822148e-06
2.487	-1.00940821035067e-07
2.491	9.65091498272841e-07
2.494	1.70569705293389e-06
2.497	2.38265177898711e-06
2.5	2.98527214592781e-06
2.503	3.50402954119033e-06
2.506	3.93065392056968e-06
2.509	4.25819587768217e-06
2.511	4.41871085676837e-06
2.513	4.53140037937061e-06
2.515	4.59525289731033e-06
2.517	4.60955814851616e-06
2.519	4.57390149755099e-06
2.521	4.48816330589352e-06
2.523	4.35250475128157e-06
2.525	4.16740425812634e-06
2.527	3.93360799488818e-06
2.529	3.65216554332193e-06
2.532	3.14361481201786e-06
2.535	2.53648749737323e-06
2.538	1.83767569073012e-06
2.541	1.05549943985039e-06
2.544	2.0093718422487e-07
2.548	-1.02149378111704e-06
2.554	-2.88802539660793e-06
2.556	-3.46441648613194e-06
2.558	-3.98836650994383e-06
2.56	-4.44065272020566e-06
2.562	-4.80276689351911e-06
2.564	-5.05828096297734e-06
2.566	-5.19402158083437e-06
2.568	-5.20115419888612e-06
2.57	-5.07591292198128e-06
2.572	-4.81980765432155e-06
2.574	-4.43932905014321e-06
2.576	-3.945441296338e-06
2.578	-3.35290168607116e-06
2.58	-2.67948300614052e-06
2.582	-1.94510638085177e-06
2.586	-3.78480946139348e-07
2.59	1.17814525868454e-06
2.592	1.90457244553244e-06
2.594	2.57497177802435e-06
2.596	3.17678201611216e-06
2.598	3.70056770204741e-06
2.6	4.14024072714625e-06
2.602	4.49301466254326e-06
2.604	4.75928672383219e-06
2.606	4.9424006602905e-06
2.608	5.04830276071289e-06
2.61	5.0851108275296e-06
2.612	5.06262555433068e-06
2.615	4.94190045063903e-06
2.619	4.67957840655231e-06
2.626	4.18224067999518e-06
2.629	4.02547589040125e-06
2.632	3.92454613429294e-06
2.635	3.8819248651123e-06
2.639	3.90355223256478e-06
2.646	4.04713929746947e-06
2.65	4.09991293892631e-06
2.653	4.08429858644865e-06
2.656	3.99990942856476e-06
2.659	3.83225881783744e-06
2.662	3.57231373993017e-06
2.665	3.21685431003971e-06
2.668	2.76840183399685e-06
2.671	2.23471871052539e-06
2.674	1.62797089053868e-06
2.678	7.32669954928156e-07
2.684	-7.06609555756188e-07
2.69	-2.12602746252344e-06
2.694	-2.99229294320469e-06
2.697	-3.57573835518821e-06
2.7	-4.09011675817084e-06
2.703	-4.52729421773768e-06
2.706	-4.88182650659752e-06
2.709	-5.15080287755154e-06
2.712	-5.33364810895165e-06
2.715	-5.43184859314039e-06
2.718	-5.44867384100201e-06
2.721	-5.38885380318987e-06
2.724	-5.25828745256973e-06
2.727	-5.0637566646472e-06
2.73	-4.8126613148014e-06
2.734	-4.40333830376005e-06
2.738	-3.92613556066124e-06
2.743	-3.26256508653699e-06
2.753	-1.84041632422804e-06
2.76	-8.71724403772589e-07
2.766	-1.146645907113e-07
2.771	4.42382897425375e-07
2.776	9.1996645590342e-07
2.78	1.23995280798539e-06
2.784	1.50270797050212e-06
2.788	1.70789711795294e-06
2.792	1.85647270001255e-06
2.797	1.96581109968008e-06
2.802	1.99598983297022e-06
2.807	1.95472746433722e-06
2.812	1.85090827464762e-06
2.818	1.6572230920886e-06
2.825	1.35500506193154e-06
2.83	1.07507825042319e-06
2.833	8.52868994094536e-07
2.836	5.58533292505103e-07
2.838	3.05591901117452e-07
2.84	-4.6826089672436e-09
2.842	-3.81110949909669e-07
2.844	-8.30010926655689e-07
2.846	-1.35427473146876e-06
2.848	-1.95262218483094e-06
2.85	-2.61914474553038e-06
2.852	-3.34315187178191e-06
2.855	-4.50291243758727e-06
2.86	-6.46307707174998e-06
2.862	-7.18938239430145e-06
2.864	-7.84729733460665e-06
2.866	-8.41484860547581e-06
2.868	-8.87260841153648e-06
2.87	-9.20462130427069e-06
2.871	-9.3196394610473e-06
2.872	-9.39921425313628e-06
2.873	-9.44265983093828e-06
2.874	-9.44962228199842e-06
2.875	-9.42009468385407e-06
2.876	-9.35441315874641e-06
2.877	-9.25325943246236e-06
2.879	-8.94899230985402e-06
2.881	-8.51947716018486e-06
2.883	-7.9818267124665e-06
2.885	-7.35743760404972e-06
2.888	-6.31324189459548e-06
2.893	-4.51896150366338e-06
2.895	-3.86502006133327e-06
2.897	-3.28690332196402e-06
2.899	-2.80685520781532e-06
2.901	-2.44299826146488e-06
2.903	-2.20862837529978e-06
2.904	-2.14271190746018e-06
2.905	-2.11172925723702e-06
2.906	-2.11580778852749e-06
2.908	-2.22790573189968e-06
2.91	-2.47313036982888e-06
2.912	-2.84044255138838e-06
2.914	-3.31418286680929e-06
2.916	-3.87477924856938e-06
2.918	-4.49959961557056e-06
2.923	-6.17770167110621e-06
2.926	-7.13529262164059e-06
2.928	-7.70233780311713e-06
2.93	-8.18755804932181e-06
2.932	-8.57324097314205e-06
2.934	-8.84534987388719e-06
2.936	-8.99386390429413e-06
2.938	-9.01295351418696e-06
2.94	-8.90099462402816e-06
2.942	-8.66043153013862e-06
2.944	-8.29750518249739e-06
2.946	-7.82186432868315e-06
2.948	-7.24608542057581e-06
2.95	-6.58512027751357e-06
2.952	-5.85570211519837e-06
2.955	-4.67255179881221e-06
2.963	-1.42812857806263e-06
2.965	-6.8704215561155e-07
2.967	-1.60860214037939e-09
2.969	6.17936874114378e-07
2.971	1.16369368186042e-06
2.973	1.63017044751967e-06
2.975	2.01426619383938e-06
2.977	2.31519787519119e-06
2.979	2.53435741992547e-06
2.981	2.67513191598567e-06
2.983	2.74268406474931e-06
2.985	2.74367917274532e-06
2.987	2.68603112818511e-06
2.99	2.50918549848933e-06
2.993	2.2529487671008e-06
2.999	1.63658972862635e-06
3.003	1.25043044807427e-06
3.006	1.01977429345368e-06
3.009	8.63057411315538e-07
3.012	7.95326085878401e-07
3.015	8.25828554873453e-07
3.018	9.5803620414614e-07
3.021	1.18991737974028e-06
3.024	1.51444035356718e-06
3.027	1.92019781763975e-06
3.03	2.39217345132658e-06
3.034	3.09333987580374e-06
3.044	4.90473210845721e-06
3.047	5.3785633404857e-06
3.05	5.78520989158449e-06
3.053	6.10752450391772e-06
3.055	6.26805573489264e-06
3.057	6.38064703650798e-06
3.059	6.44200460264699e-06
3.061	6.44942326744058e-06
3.063	6.40074630986476e-06
3.065	6.29440104127355e-06
3.067	6.12942326938537e-06
3.069	5.90537105615851e-06
3.071	5.62236615486711e-06
3.073	5.28107328356953e-06
3.075	4.8826938687796e-06
3.077	4.42890777385685e-06
3.079	3.92185343045526e-06
3.081	3.36414066737234e-06
3.084	2.43922524312268e-06
3.087	1.41879263892974e-06
3.09	3.16105509767795e-07
3.093	-8.54282196982581e-07
3.097	-2.49290662246437e-06
3.103	-5.03819702757369e-06
3.109	-7.5668786365668e-06
3.113	-9.17652676868386e-06
3.116	-1.03163858025113e-05
3.119	-1.13815400997197e-05
3.122	-1.23576928423574e-05
3.124	-1.29525552505783e-05
3.126	-1.34983983688386e-05
3.128	-1.39919550772305e-05
3.13	-1.44301952484938e-05
3.132	-1.48103261974342e-05
3.134	-1.51299213211331e-05
3.136	-1.53868374574984e-05
3.138	-1.55792931089138e-05
3.14	-1.57057679235351e-05
3.142	-1.57651129892855e-05
3.144	-1.57565068246157e-05
3.146	-1.56794656174242e-05
3.148	-1.55338720695397e-05
3.15	-1.53199322756592e-05
3.152	-1.50381571835112e-05
3.154	-1.46894371262363e-05
3.156	-1.4274997269581e-05
3.158	-1.37963781785544e-05
3.16	-1.32554864968881e-05
3.162	-1.26543639922261e-05
3.164	-1.19957017101768e-05
3.166	-1.128219349944e-05
3.168	-1.05169585857823e-05
3.17	-9.70339645611773e-06
3.173	-8.40034380900079e-06
3.176	-7.01008813130954e-06
3.179	-5.54712154610115e-06
3.183	-3.51061185632773e-06
3.188	-8.82976172178473e-07
3.195	2.79969117578105e-06
3.199	4.8246639288152e-06
3.202	6.27082155801872e-06
3.205	7.6336016192613e-06
3.207	8.48652883611578e-06
3.209	9.28856638893194e-06
3.211	1.0034508241219e-05
3.213	1.07190419491587e-05
3.215	1.13372774368514e-05
3.217	1.18843125012091e-05
3.219	1.23557167786004e-05
3.221	1.27470796282836e-05
3.223	1.30543539711425e-05
3.225	1.32739335967358e-05
3.227	1.34023347317935e-05
3.229	1.34366583690593e-05
3.231	1.33741657268871e-05
3.233	1.3212720867628e-05
3.235	1.29506051447237e-05
3.237	1.25865702838013e-05
3.239	1.2119869541749e-05
3.241	1.15502538218237e-05
3.243	1.08781025502935e-05
3.245	1.01043766118636e-05
3.247	9.23054625978637e-06
3.249	8.25878981203232e-06
3.251	7.19200191490188e-06
3.253	6.03378632391127e-06
3.255	4.78825501559754e-06
3.257	3.46042639698396e-06
3.259	2.0561118905249e-06
3.261	5.81703201163464e-07
3.263	-9.55345083042403e-07
3.265	-2.54709277847098e-06
3.268	-5.01719736867301e-06
3.272	-8.41095904924316e-06
3.278	-1.35227231599089e-05
3.281	-1.59876581449225e-05
3.283	-1.75618794031607e-05
3.285	-1.90608645826984e-05
3.287	-2.04666571637091e-05
3.289	-2.17599898082455e-05
3.29	-2.23583392404691e-05
3.291	-2.29210600775076e-05
3.292	-2.34453205987251e-05
3.293	-2.39285431824499e-05
3.294	-2.4368041136924e-05
3.295	-2.47607098948777e-05
3.296	-2.51039977303691e-05
3.297	-2.53945318391402e-05
3.298	-2.56296143472667e-05
3.299	-2.58060039612928e-05
3.3	-2.59204924955014e-05
3.301	-2.59702071314649e-05
3.302	-2.59515198326454e-05
3.303	-2.58610952457161e-05
3.304	-2.56958639734961e-05
3.305	-2.54521780203021e-05
3.306	-2.5126541306264e-05
3.307	-2.47161819473263e-05
3.308	-2.42179532570219e-05
3.309	-2.3629803759917e-05
3.31	-2.29498547348328e-05
3.311	-2.21770695176815e-05
3.312	-2.13108524391714e-05
3.313	-2.0351703659216e-05
3.314	-1.93006773372417e-05
3.315	-1.81597543491563e-05
3.316	-1.6931936970721e-05
3.317	-1.5620891137047e-05
3.318	-1.42317743900833e-05
3.319	-1.27700540808462e-05
3.32	-1.12428354377414e-05
3.321	-9.65777046957328e-06
3.322	-8.02333791050103e-06
3.324	-4.64261191090998e-06
3.327	5.67248411798005e-07
3.329	4.0243468681922e-06
3.331	7.38548320988741e-06
3.332	9.00977804363379e-06
3.333	1.05864510917542e-05
3.334	1.21088914379897e-05
3.335	1.35707700010812e-05
3.336	1.49667879956183e-05
3.337	1.62918366388709e-05
3.338	1.75414420748865e-05
3.339	1.87108328688623e-05
3.34	1.97959323759989e-05
3.341	2.07921119734777e-05
3.342	2.1694774531511e-05
3.343	2.24993873096935e-05
3.344	2.32007958356206e-05
3.345	2.37938838285601e-05
3.346	2.42729001556086e-05
3.347	2.46319064505229e-05
3.348	2.48650489371727e-05
3.349	2.49655362001278e-05
3.35	2.49269385310669e-05
3.351	2.47421188444008e-05
3.352	2.44041085366575e-05
3.353	2.39065055982479e-05
3.354	2.32433739828508e-05
3.355	2.24097555960867e-05
3.356	2.14022216535881e-05
3.357	2.02187088316208e-05
3.358	1.88594589705104e-05
3.359	1.73265392042765e-05
3.36	1.5624844159845e-05
3.361	1.37614203019609e-05
3.362	1.1747055042477e-05
3.363	9.59425049629203e-06
3.364	7.3197872243469e-06
3.365	4.94271860063122e-06
3.366	2.48531409319241e-06
3.368	-2.56723615876808e-06
3.37	-7.60874392113919e-06
3.371	-1.00459349585691e-05
3.372	-1.23831420975051e-05
3.373	-1.45867928686982e-05
3.374	-1.66238420789e-05
3.375	-1.84625430854624e-05
3.376	-2.00726016910124e-05
3.377	-2.14267164988513e-05
3.378	-2.24999544951032e-05
3.379	-2.32716480343953e-05
3.38	-2.37247952004083e-05
3.381	-2.38475274301209e-05
3.382	-2.36328288689691e-05
3.383	-2.30787531751986e-05
3.384	-2.21897407364224e-05
3.385	-2.09754116866634e-05
3.386	-1.94510015667504e-05
3.387	-1.76379108580704e-05
3.388	-1.55625328019937e-05
3.389	-1.32563370680572e-05
3.39	-1.0755023028608e-05
3.391	-8.09915852961751e-06
3.392	-5.33123640167332e-06
3.395	3.17893809054226e-06
3.396	5.92545591260318e-06
3.397	8.54809913342081e-06
3.398	1.10023509058976e-05
3.399	1.32464079038996e-05
3.4	1.52421886978615e-05
3.401	1.69565774159608e-05
3.402	1.83608295420967e-05
3.403	1.9432822609744e-05
3.404	2.01564550978972e-05
3.405	2.05216545667852e-05
3.406	2.05256818173183e-05
3.407	2.01716477841174e-05
3.408	1.94704025524572e-05
3.409	1.84375776708379e-05
3.41	1.70961338712416e-05
3.411	1.54736530024735e-05
3.412	1.36027852049025e-05
3.413	1.15190776890373e-05
3.414	9.26337259610222e-06
3.415	6.87704062141137e-06
3.416	4.40346465513386e-06
3.418	-6.27586959289772e-07
3.419	-3.09872698611713e-06
3.42	-5.48525753973905e-06
3.421	-7.74870702802133e-06
3.422	-9.85376951323502e-06
3.423	-1.17696168588921e-05
3.424	-1.3469057321025e-05
3.425	-1.49293351290325e-05
3.426	-1.61331609556115e-05
3.427	-1.70675042188151e-05
3.428	-1.77246681412058e-05
3.429	-1.81018267264577e-05
3.43	-1.82010464442328e-05
3.431	-1.80282674273613e-05
3.432	-1.7594540401511e-05
3.433	-1.69139160659526e-05
3.434	-1.6004870971642e-05
3.435	-1.48882974251308e-05
3.436	-1.35875631661619e-05
3.437	-1.21287869596642e-05
3.438	-1.05396857774664e-05
3.439	-8.84853556382126e-06
3.44	-7.08515739678006e-06
3.443	-1.66051214289809e-06
3.444	9.54787191531636e-08
3.445	1.77875206563982e-06
3.446	3.36458460736822e-06
3.447	4.82814485014416e-06
3.448	6.14932677045488e-06
3.449	7.30877195298518e-06
3.45	8.29044897976416e-06
3.451	9.08191152326765e-06
3.452	9.67294708775768e-06
3.453	1.00575818100523e-05
3.454	1.0232357161577e-05
3.455	1.01980692344128e-05
3.456	9.95922872082389e-06
3.457	9.52248929131372e-06
3.458	8.8989743529666e-06
3.459	8.10202758927403e-06
3.46	7.14867872808611e-06
3.461	6.05766187788959e-06
3.462	4.85045034714915e-06
3.463	3.54995592122265e-06
3.464	2.18020125952734e-06
3.468	-3.48452509957298e-06
3.469	-4.82370017351741e-06
3.47	-6.0856976462631e-06
3.471	-7.25134281243101e-06
3.472	-8.30265636775351e-06
3.473	-9.22510021794665e-06
3.474	-1.00059607817116e-05
3.475	-1.06374574437851e-05
3.476	-1.11125176482929e-05
3.477	-1.14293203710147e-05
3.478	-1.1587987486017e-05
3.479	-1.15922822452319e-05
3.48	-1.1448369999556e-05
3.481	-1.11652056569156e-05
3.482	-1.07538600762069e-05
3.483	-1.02275743874003e-05
3.484	-9.60145630291009e-06
3.485	-8.89115759150627e-06
3.486	-8.11376475162717e-06
3.488	-6.42781739035314e-06
3.491	-3.82767306472687e-06
3.492	-3.00614214676642e-06
3.493	-2.23014129741017e-06
3.494	-1.511826494216e-06
3.495	-8.61248381056612e-07
3.496	-2.86479219013813e-07
3.497	2.05932921382157e-07
3.498	6.11277256368226e-07
3.499	9.27009873308293e-07
3.5	1.15230141162215e-06
3.501	1.2876893267233e-06
3.502	1.3360466688539e-06
3.503	1.3006605845689e-06
3.504	1.1870211835685e-06
3.505	1.00149545634309e-06
3.506	7.5089506257342e-07
3.507	4.43767783409044e-07
3.508	8.83119195549398e-08
3.51	-7.30823295214122e-07
3.513	-2.09226966951803e-06
3.515	-2.98514362828683e-06
3.517	-3.79309208575762e-06
3.518	-4.14853329999687e-06
3.519	-4.46520525532179e-06
3.52	-4.73769581876837e-06
3.521	-4.96326749832576e-06
3.522	-5.13887701991678e-06
3.523	-5.26354704177834e-06
3.524	-5.33552853365649e-06
3.525	-5.35558276393289e-06
3.526	-5.32407838438331e-06
3.527	-5.24284180514201e-06
3.528	-5.11376489598092e-06
3.529	-4.94001122941512e-06
3.53	-4.72492175251915e-06
3.532	-4.1870209921413e-06
3.534	-3.53665210361953e-06
3.537	-2.4400905127564e-06
3.54	-1.3283916526774e-06
3.542	-6.48660897439868e-07
3.544	-6.20434290610206e-08
3.545	1.86149432757077e-07
3.546	3.9944384599977e-07
3.547	5.75298904514909e-07
3.548	7.11001691300339e-07
3.549	8.04616017369142e-07
3.55	8.54528227733908e-07
3.551	8.5964625462509e-07
3.552	8.20245704247213e-07
3.553	7.35876364288401e-07
3.554	6.07046628076091e-07
3.555	4.34990689690551e-07
3.556	2.21325617388857e-07
3.557	-3.19318003150215e-08
3.558	-3.22575266054059e-07
3.56	-1.00354767340605e-06
3.562	-1.79497519159355e-06
3.564	-2.66475029597757e-06
3.57	-5.38509786718322e-06
3.572	-6.20509214233067e-06
3.574	-6.92255437773071e-06
3.575	-7.23347217412851e-06
3.576	-7.50765593160452e-06
3.577	-7.74238761191981e-06
3.578	-7.93490473416369e-06
3.579	-8.08256204631874e-06
3.58	-8.1843336570131e-06
3.581	-8.23825491380603e-06
3.582	-8.24329349580211e-06
3.583	-8.19905780069519e-06
3.584	-8.10573789955527e-06
3.585	-7.96352737442163e-06
3.586	-7.77346613656249e-06
3.587	-7.53675766951289e-06
3.588	-7.25511124688438e-06
3.589	-6.9305942895781e-06
3.59	-6.56581497437969e-06
3.592	-5.72805854748282e-06
3.594	-4.76838425456094e-06
3.596	-3.71864025439095e-06
3.599	-2.05099537708975e-06
3.602	-3.81775303814891e-07
3.604	6.71696406051581e-07
3.606	1.63776400352589e-06
3.608	2.48634884680854e-06
3.609	2.85829651769376e-06
3.61	3.19130345616259e-06
3.611	3.4834515370008e-06
3.612	3.7319155694604e-06
3.613	3.93599601178352e-06
3.614	4.09337334783544e-06
3.615	4.20384430022125e-06
3.616	4.26669995867712e-06
3.617	4.28174972544326e-06
3.618	4.24947961175093e-06
3.619	4.1700968065328e-06
3.62	4.04518205421311e-06
3.621	3.87548675107041e-06
3.622	3.66321309286377e-06
3.623	3.41025689554186e-06
3.624	3.1184905839865e-06
3.626	2.43025459223389e-06
3.628	1.6213405817922e-06
3.63	7.17387893089949e-07
3.632	-2.53727253429759e-07
3.64	-4.25357465427822e-06
3.642	-5.15253763122558e-06
3.644	-5.96731247437532e-06
3.646	-6.68164496087087e-06
3.648	-7.2828981352302e-06
3.65	-7.76198649532489e-06
3.652	-8.1135077669714e-06
3.654	-8.33674135591878e-06
3.656	-8.43270705086496e-06
3.658	-8.40663307055678e-06
3.66	-8.26581837110041e-06
3.662	-8.0200185781365e-06
3.664	-7.68064703837723e-06
3.666	-7.26057813604797e-06
3.668	-6.77279810634701e-06
3.671	-5.94557870225998e-06
3.675	-4.73518133681239e-06
3.681	-2.89191833324765e-06
3.684	-2.03371618123782e-06
3.687	-1.25296552155874e-06
3.69	-5.67289542452443e-07
3.692	-1.68748181650358e-07
3.694	1.80376687808348e-07
3.696	4.79948509379824e-07
3.698	7.30008540728022e-07
3.7	9.3175377013921e-07
3.703	1.14766422143475e-06
3.706	1.26760638874401e-06
3.709	1.30209832693851e-06
3.712	1.2634921926491e-06
3.715	1.16375042846784e-06
3.719	9.57388896161149e-07
3.724	6.19165920312525e-07
3.733	-8.25530603876246e-08
3.742	-7.58663519562219e-07
3.749	-1.21413153930661e-06
3.756	-1.6022829081308e-06
3.765	-2.02738957888471e-06
3.782	-2.73241002002322e-06
3.795	-3.21553426196886e-06
3.801	-3.38134992539096e-06
3.806	-3.46169695131238e-06
3.81	-3.47215329021822e-06
3.814	-3.4199321792272e-06
3.818	-3.29154658462727e-06
3.821	-3.1358562679884e-06
3.824	-2.92302872839656e-06
3.827	-2.64787793824439e-06
3.83	-2.30936956402417e-06
3.833	-1.91128624926762e-06
3.837	-1.30737745607235e-06
3.844	-2.20317041943474e-07
3.847	1.63259921137637e-07
3.849	3.61354790534563e-07
3.851	4.99947604204465e-07
3.853	5.69546171114155e-07
3.855	5.62476002663459e-07
3.857	4.75482430317697e-07
3.859	3.07384372177921e-07
3.861	6.19933553380747e-08
3.863	-2.5410682624738e-07
3.865	-6.28277516234732e-07
3.868	-1.26738974870477e-06
3.874	-2.59458373186305e-06
3.876	-2.98171935586566e-06
3.878	-3.31392722596746e-06
3.88	-3.5793357406888e-06
3.882	-3.76819223024683e-06
3.884	-3.87689330505481e-06
3.886	-3.90279653483816e-06
3.888	-3.84798454344804e-06
3.89	-3.7164398394296e-06
3.892	-3.51386575214718e-06
3.894	-3.24832288001176e-06
3.896	-2.92888108965883e-06
3.899	-2.36987605095607e-06
3.903	-1.53118059387225e-06
3.91	-3.35907675008684e-08
3.913	5.41837581025106e-07
3.916	1.04213507068351e-06
3.919	1.44920231015533e-06
3.921	1.66224590625319e-06
3.923	1.82603575993312e-06
3.925	1.93808579496135e-06
3.927	1.99833822911444e-06
3.929	2.00608984179951e-06
3.931	1.96260202844911e-06
3.933	1.869635302576e-06
3.936	1.64119416101727e-06
3.939	1.31476959097654e-06
3.942	9.02269609248663e-07
3.945	4.16892617316478e-07
3.949	-3.17742244071439e-07
3.954	-1.32384959794507e-06
3.962	-2.96026096080482e-06
3.966	-3.71118513964319e-06
3.969	-4.21724554211522e-06
3.972	-4.65998794663136e-06
3.975	-5.02751344466645e-06
3.978	-5.31117121038704e-06
3.981	-5.50221022077579e-06
3.984	-5.59568101099472e-06
3.986	-5.60183832121197e-06
3.989	-5.52491651806264e-06
3.992	-5.34473901314669e-06
3.995	-5.06354721441227e-06
3.998	-4.68634666095369e-06
4.001	-4.21882263257345e-06
4.004	-3.67015513891289e-06
4.007	-3.05131228817146e-06
4.011	-2.13686306604899e-06
4.015	-1.15238617848235e-06
4.026	1.617738125681e-06
4.03	2.53337638067563e-06
4.033	3.15214712021117e-06
4.036	3.69736708805135e-06
4.039	4.15666323139163e-06
4.042	4.51995490990953e-06
4.044	4.70432031907109e-06
4.046	4.8402079668719e-06
4.048	4.92618835590264e-06
4.05	4.96111424208578e-06
4.052	4.94444417675766e-06
4.054	4.87579596342158e-06
4.056	4.7561996012746e-06
4.058	4.58579434070572e-06
4.06	4.36603883269271e-06
4.062	4.09871500384185e-06
4.065	3.61358278766488e-06
4.068	3.03457401695795e-06
4.071	2.37247809309338e-06
4.074	1.63940176189925e-06
4.078	5.74521067164824e-07
4.083	-8.49192201002325e-07
4.093	-3.73882373949641e-06
4.097	-4.81143576891441e-06
4.1	-5.5540657353248e-06
4.103	-6.22964233265577e-06
4.106	-6.82734099655136e-06
4.109	-7.33727741852874e-06
4.112	-7.75144913767178e-06
4.114	-7.97099663962797e-06
4.116	-8.14341603394553e-06
4.118	-8.26766948769375e-06
4.12	-8.34288299600416e-06
4.122	-8.3687580545444e-06
4.124	-8.34477083877516e-06
4.126	-8.2711352966669e-06
4.128	-8.14892057654504e-06
4.13	-7.9783558764035e-06
4.132	-7.76106769606599e-06
4.135	-7.35046540434325e-06
4.138	-6.8436795341853e-06
4.141	-6.24853902309042e-06
4.144	-5.57347017782206e-06
4.147	-4.8286223712779e-06
4.15	-4.02436529967076e-06
4.154	-2.87964261680429e-06
4.159	-1.3727838066302e-06
4.169	1.67052710331461e-06
4.173	2.81601252716257e-06
4.176	3.621505117124e-06
4.179	4.36921972912785e-06
4.182	5.04841081117036e-06
4.185	5.64945458059185e-06
4.188	6.16420672905349e-06
4.191	6.58554066568229e-06
4.194	6.90675607550872e-06
4.196	7.0632751931754e-06
4.198	7.17200120625705e-06
4.2	7.23237194044657e-06
4.202	7.24332686985463e-06
4.204	7.20504858620075e-06
4.206	7.11750441517722e-06
4.208	6.98060819814827e-06
4.21	6.79501428635376e-06
4.212	6.56167010326669e-06
4.214	6.28145150294301e-06
4.217	5.77655864653082e-06
4.22	5.17516619069625e-06
4.223	4.4845526030457e-06
4.226	3.71236272656006e-06
4.229	2.86874589328079e-06
4.232	1.96340858416022e-06
4.236	6.81244168632134e-07
4.241	-1.00071460096274e-06
4.25	-4.05818695980997e-06
4.254	-5.34574356869655e-06
4.257	-6.25221574956925e-06
4.26	-7.09171169255285e-06
4.263	-7.85016774607072e-06
4.266	-8.51413584435079e-06
4.268	-8.89779069090935e-06
4.27	-9.23048513001845e-06
4.272	-9.50822162870679e-06
4.274	-9.72874665450263e-06
4.276	-9.88825942904725e-06
4.278	-9.98497088211536e-06
4.28	-1.00165478720271e-05
4.282	-9.98084143866151e-06
4.284	-9.87634769522572e-06
4.286	-9.7020137541648e-06
4.288	-9.45738845992139e-06
4.29	-9.14165018528479e-06
4.292	-8.75537015865291e-06
4.294	-8.29929849643918e-06
4.296	-7.77446133248816e-06
4.298	-7.18265292576348e-06
4.3	-6.52598568429141e-06
4.302	-5.80732756993996e-06
4.304	-5.03033128218533e-06
4.306	-4.19888877267738e-06
4.308	-3.31780838536133e-06
4.311	-1.91479272970696e-06
4.314	-4.32903984659561e-07
4.318	1.62246529455956e-06
4.325	5.23902831695011e-06
4.328	6.70536765845497e-06
4.33	7.62480223492901e-06
4.332	8.48239229078729e-06
4.334	9.2636699839943e-06
4.336	9.95370866085921e-06
4.338	1.05364195146507e-05
4.34	1.09951668179065e-05
4.341	1.11723921012441e-05
4.342	1.13116451903039e-05
4.343	1.14106496731381e-05
4.344	1.14667625403797e-05
4.345	1.14772649624229e-05
4.346	1.14402144415493e-05
4.347	1.13526563740862e-05
4.348	1.12126628835085e-05
4.349	1.10177964440794e-05
4.35	1.07662161337174e-05
4.351	1.04561747971132e-05
4.352	1.00867635648427e-05
4.353	9.65663486063306e-06
4.354	9.16585143784232e-06
4.355	8.61419115238959e-06
4.356	8.00276431967006e-06
4.357	7.33285132881178e-06
4.358	6.606348630811e-06
4.359	5.82667100346157e-06
4.36	4.99640100848353e-06
4.361	4.12011334738338e-06
4.362	3.20290190991557e-06
4.364	1.26525807253586e-06
4.366	-7.67662188039253e-07
4.37	-4.89654202340262e-06
4.372	-6.87303311330822e-06
4.373	-7.81249574011156e-06
4.374	-8.70888683657256e-06
4.375	-9.55559197990397e-06
4.376	-1.03443253198776e-05
4.377	-1.10681815943536e-05
4.378	-1.1720030807183e-05
4.379	-1.22928660992727e-05
4.38	-1.27797804179153e-05
4.381	-1.31746808929023e-05
4.382	-1.3471351843819e-05
4.383	-1.36640100212304e-05
4.384	-1.37472097332392e-05
4.385	-1.37164298248393e-05
4.386	-1.35674931929231e-05
4.387	-1.32973000255276e-05
4.388	-1.29033272315837e-05
4.389	-1.2385143891791e-05
4.39	-1.17426296828427e-05
4.391	-1.09779289481082e-05
4.392	-1.00944250220891e-05
4.393	-9.09741128474195e-06
4.394	-7.99422729080845e-06
4.395	-6.79377342827081e-06
4.396	-5.50745067862124e-06
4.397	-4.14804328485729e-06
4.398	-2.73047829857376e-06
4.4	2.10195231886701e-07
4.402	3.16329469463028e-06
4.403	4.59277893760657e-06
4.404	5.96137982178391e-06
4.405	7.2481153292614e-06
4.406	8.43169634912044e-06
4.407	9.49224908275426e-06
4.408	1.04103888709517e-05
4.409	1.11697426063984e-05
4.41	1.17557182370831e-05
4.411	1.21564074166969e-05
4.412	1.23626701569179e-05
4.413	1.23691801405812e-05
4.414	1.2173607089494e-05
4.415	1.17777325012725e-05
4.416	1.11866750849288e-05
4.417	1.04099253288581e-05
4.418	9.45988987588464e-06
4.419	8.35300467727507e-06
4.42	7.10882007126656e-06
4.421	5.74985037893327e-06
4.422	4.30068543089135e-06
4.423	2.7885634032998e-06
4.426	-1.84043620699015e-06
4.427	-3.31672152498186e-06
4.428	-4.71220134024009e-06
4.429	-6.00058756194954e-06
4.43	-7.15755301694543e-06
4.431	-8.16184669982789e-06
4.432	-8.99515233410142e-06
4.433	-9.64284732862808e-06
4.434	-1.00943408947174e-05
4.435	-1.03428396318606e-05
4.436	-1.03862458660231e-05
4.437	-1.02264077632697e-05
4.438	-9.86946104308828e-06
4.439	-9.32536862485733e-06
4.44	-8.60811556702146e-06
4.441	-7.73477180349147e-06
4.442	-6.72553763703121e-06
4.443	-5.60261752458047e-06
4.444	-4.39044761701979e-06
4.445	-3.11444856659904e-06
4.449	2.10618820783992e-06
4.45	3.31572964284987e-06
4.451	4.44240235975002e-06
4.452	5.46729031825066e-06
4.453	6.37497083300076e-06
4.454	7.15246484350729e-06
4.455	7.78993111527626e-06
4.456	8.28093318183676e-06
4.457	8.62222676811797e-06
4.458	8.8133535465218e-06
4.459	8.85701750252821e-06
4.46	8.7588625161672e-06
4.461	8.52648519789057e-06
4.462	8.16993415231337e-06
4.463	7.70102162217512e-06
4.464	7.13325282220012e-06
4.465	6.4806596684619e-06
4.466	5.75843198102888e-06
4.467	4.98198127818483e-06
4.469	3.32808336889201e-06
4.472	8.1244444949391e-07
4.473	1.66228684150838e-08
4.474	-7.39641435210103e-07
4.475	-1.44735155771514e-06
4.476	-2.09909222714799e-06
4.477	-2.68865755703729e-06
4.478	-3.21148884907529e-06
4.479	-3.66447437460948e-06
4.48	-4.0453704341914e-06
4.481	-4.35375361806933e-06
4.482	-4.58952975446181e-06
4.483	-4.75446604575325e-06
4.484	-4.85058926003035e-06
4.485	-4.88089475236819e-06
4.486	-4.84871190575831e-06
4.487	-4.75829879675871e-06
4.488	-4.61388112871219e-06
4.489	-4.42037527204064e-06
4.49	-4.18214604724909e-06
4.491	-3.90441716557888e-06
4.493	-3.249459977539e-06
4.495	-2.49293834286846e-06
4.498	-1.24344109497798e-06
4.504	1.31716869766763e-06
4.506	2.10716244541942e-06
4.508	2.83700596348524e-06
4.51	3.49331613413995e-06
4.512	4.06463276547697e-06
4.514	4.54133393112954e-06
4.516	4.91482215103645e-06
4.518	5.17829174118134e-06
4.52	5.32642976391884e-06
4.522	5.35573667725942e-06
4.524	5.2644627803744e-06
4.526	5.053913323394e-06
4.528	4.72715597332751e-06
4.53	4.29065409068841e-06
4.532	3.75318962397841e-06
4.534	3.12659180234931e-06
4.536	2.42554077800605e-06
4.539	1.27175276620761e-06
4.547	-1.918067476403e-06
4.549	-2.62334275547005e-06
4.551	-3.24922144745443e-06
4.553	-3.77702195830665e-06
4.555	-4.19042605681597e-06
4.557	-4.47574145123752e-06
4.558	-4.56702214446381e-06
4.559	-4.62275231694065e-06
4.56	-4.64213339856911e-06
4.561	-4.62471243078966e-06
4.562	-4.5702620328214e-06
4.563	-4.47878691645087e-06
4.564	-4.35056142755741e-06
4.565	-4.18596317253161e-06
4.566	-3.98591149064487e-06
4.568	-3.48320856780049e-06
4.57	-2.85294065971442e-06
4.572	-2.10914758191905e-06
4.574	-1.26878468087455e-06
4.576	-3.51471309834039e-07
4.579	1.12085720527233e-06
4.585	4.11706837954995e-06
4.587	5.04163022707615e-06
4.589	5.89007873319503e-06
4.591	6.64094070668142e-06
4.593	7.27535726507966e-06
4.594	7.54354045273686e-06
4.595	7.77653560302127e-06
4.596	7.97291208431972e-06
4.597	8.13109761121922e-06
4.598	8.2500246385564e-06
4.599	8.32869424538529e-06
4.6	8.36636388523715e-06
4.601	8.36257352254677e-06
4.602	8.31701086934089e-06
4.603	8.22962680491202e-06
4.604	8.10060529143897e-06
4.605	7.93047195113417e-06
4.606	7.71978017866104e-06
4.607	7.46940922002892e-06
4.608	7.1805027479499e-06
4.609	6.85437720182591e-06
4.611	6.09661744288559e-06
4.613	5.21063777725317e-06
4.615	4.2135705644597e-06
4.617	3.12524635681655e-06
4.619	1.96714699285394e-06
4.622	1.50158829370639e-07
4.626	-2.29407004326276e-06
4.628	-3.47040827630707e-06
4.63	-4.58482762244472e-06
4.632	-5.61524634079547e-06
4.634	-6.54138441369412e-06
4.636	-7.34520733125521e-06
4.637	-7.69629418329032e-06
4.638	-8.01117772653015e-06
4.639	-8.28841314959305e-06
4.64	-8.52661544303857e-06
4.641	-8.72472195645457e-06
4.642	-8.88183623271033e-06
4.643	-8.9971901493513e-06
4.644	-9.07037477393402e-06
4.645	-9.10098191031494e-06
4.646	-9.08896174678375e-06
4.647	-9.03441000321692e-06
4.648	-8.93765565468385e-06
4.649	-8.7991546804389e-06
4.65	-8.61963325782256e-06
4.651	-8.3999635887011e-06
4.652	-8.14115868408294e-06
4.653	-7.84448392909809e-06
4.654	-7.51127017917241e-06
4.656	-6.74165765968127e-06
4.658	-5.84629072619691e-06
4.66	-4.84094977704075e-06
4.662	-3.74323618057559e-06
4.664	-2.57181401952522e-06
4.667	-7.19133086413137e-07
4.674	3.70219772438674e-06
4.676	4.90474626868576e-06
4.678	6.04818576732669e-06
4.68	7.11729588775967e-06
4.682	8.09833235138058e-06
4.684	8.97946488365164e-06
4.686	9.75077779319378e-06
4.688	1.04043292532552e-05
4.69	1.09341739937818e-05
4.692	1.13363592699756e-05
4.694	1.16088841837225e-05
4.696	1.17516403790319e-05
4.698	1.1766224371712e-05
4.7	1.16559232781199e-05
4.702	1.1425531893039e-05
4.704	1.10811373588149e-05
4.706	1.06300453364128e-05
4.708	1.00805222009726e-05
4.71	9.44167350969138e-06
4.712	8.72328922429944e-06
4.714	7.93555575206994e-06
4.716	7.0890699932491e-06
4.719	5.73264777248284e-06
4.722	4.30427608044681e-06
4.732	-5.37202163641837e-07
4.735	-1.89584165433132e-06
4.738	-3.16523207821717e-06
4.74	-3.95172786582521e-06
4.742	-4.68431882705289e-06
4.744	-5.35862592698777e-06
4.746	-5.97097729393425e-06
4.748	-6.51842389221002e-06
4.75	-6.99870439468953e-06
4.752	-7.41021763239758e-06
4.754	-7.75201554326088e-06
4.756	-8.0237496495883e-06
4.758	-8.22566726288443e-06
4.76	-8.3585293735311e-06
4.762	-8.42362836017685e-06
4.764	-8.42270469192385e-06
4.766	-8.35794143849711e-06
4.768	-8.23190135612606e-06
4.77	-8.04751248306701e-06
4.772	-7.80800662347758e-06
4.774	-7.51690509748215e-06
4.777	-6.99180198093785e-06
4.78	-6.37267517067386e-06
4.783	-5.67388986905115e-06
4.786	-4.91039601246968e-06
4.79	-3.81821828465689e-06
4.796	-2.09528022221406e-06
4.803	-1.00954664183917e-07
4.807	9.6507638591703e-07
4.81	1.70568177537689e-06
4.813	2.38263712937226e-06
4.816	2.98525676445394e-06
4.819	3.50401452386961e-06
4.822	3.93063636305868e-06
4.825	4.25818251414967e-06
4.827	4.41869667877626e-06
4.829	4.5313832339744e-06
4.831	4.59523638518533e-06
4.833	4.6095434083071e-06
4.835	4.57388948671422e-06
4.837	4.48814914655316e-06
4.839	4.35249288077699e-06
4.841	4.16739057129689e-06
4.843	3.93359625761036e-06
4.845	3.65214924791246e-06
4.848	3.14360427910998e-06
4.851	2.53647380432653e-06
4.854	1.83766825134768e-06
4.857	1.05548958462265e-06
4.86	2.00929583193954e-07
4.864	-1.02150620495678e-06
4.87	-2.88803700243534e-06
4.872	-3.46442417864523e-06
4.874	-3.9883772862126e-06
4.876	-4.44065494686896e-06
4.878	-4.80277307435273e-06
4.88	-5.05828453523094e-06
4.882	-5.19402151244464e-06
4.884	-5.20116132207704e-06
4.886	-5.07591201426294e-06
4.888	-4.81981378630536e-06
4.89	-4.43932749671916e-06
4.892	-3.94544053872181e-06
4.894	-3.35290553188372e-06
4.896	-2.67948915055882e-06
4.898	-1.94510655937563e-06
4.902	-3.78482120311219e-07
4.906	1.17814202571509e-06
4.908	1.90456859350263e-06
4.91	2.5749686685117e-06
4.912	3.17677189443089e-06
4.914	3.70056613352432e-06
4.916	4.1402418320402e-06
4.918	4.49300980243095e-06
4.92	4.75928121179692e-06
4.922	4.94239557280451e-06
4.924	5.04830143466251e-06
4.926	5.08510864882794e-06
4.928	5.06262525590273e-06
4.931	4.94190205202472e-06
4.935	4.67958440175664e-06
4.942	4.18224199361106e-06
4.945	4.02547773603601e-06
4.948	3.92454598863168e-06
4.951	3.88192742928339e-06
4.955	3.90355546997512e-06
4.962	4.04714761614855e-06
4.966	4.0999173265277e-06
4.969	4.08430595122411e-06
4.972	3.9999129253232e-06
4.975	3.83226213873655e-06
4.978	3.57231971914729e-06
4.981	3.21685624804502e-06
4.984	2.76841207469403e-06
4.987	2.23472440552541e-06
4.99	1.62798187641755e-06
4.994	7.32673241188309e-07
5	-7.06600947530944e-07
5.006	-2.12601749538521e-06
5.01	-2.99228999800505e-06
5.013	-3.57573102860442e-06
5.016	-4.09011066349052e-06
5.019	-4.52728894817511e-06
5.022	-4.88182319724473e-06
5.025	-5.15079757335002e-06
5.028	-5.33363805477194e-06
5.031	-5.43184093881877e-06
5.034	-5.44866348306527e-06
5.037	-5.38884849365928e-06
5.04	-5.25828234021475e-06
5.043	-5.06375161624106e-06
5.046	-4.81265528584629e-06
5.05	-4.40333500417722e-06
5.054	-3.92613444510914e-06
5.059	-3.26256047156193e-06
5.069	-1.84041348738617e-06
5.076	-8.71724038731259e-07
5.081	-2.34685592737094e-07
5.086	3.37034097519506e-07
5.091	8.31206593332467e-07
5.095	1.16528010973838e-06
5.099	1.44242819910545e-06
5.103	1.6619663103512e-06
5.107	1.82454239183727e-06
5.112	1.95049753504151e-06
5.117	1.99593742955528e-06
5.122	1.96828296505913e-06
5.127	1.87622429770329e-06
5.133	1.69408636718771e-06
5.14	1.40408180637763e-06
5.148	1.00225004118215e-06
5.162	2.17617581732554e-07
5.177	-6.03326025583328e-07
5.188	-1.13318723382605e-06
5.198	-1.54481896075254e-06
5.208	-1.88788076549429e-06
5.219	-2.19184831262709e-06
5.231	-2.44827506534762e-06
5.244	-2.65533926580019e-06
5.259	-2.82541801333025e-06
5.277	-2.95836541752692e-06
5.297	-3.036064717854e-06
5.318	-3.04761037295265e-06
5.339	-2.98910272000796e-06
5.361	-2.85574650860099e-06
5.379	-2.69847157330361e-06


==> Figures/Median_f_LS_IV_0.005-1.tsv <==
0	0.0138969892902807
0.52	0.0144984814698361
0.526	0.0161206634593078
0.531	0.019003418689727
0.536	0.0240107471294042
0.54	0.0300877077614219
0.545	0.0408826156668054
0.55	0.0554316107439501
0.566	0.105753638063555
0.568000000000001	0.107721627071691
0.57	0.107441544244148
0.572	0.104497468463423
0.574	0.0984967884162398
0.577	0.083007624609416
0.58	0.0589214685835566
0.584	0.0125596956618601
0.589	-0.0678977798979217
0.595	-0.191713446465472
0.612	-0.561332306142776
0.616	-0.616272693045302
0.619	-0.642571587671125
0.621	-0.652253737665692
0.623	-0.655358306284357
0.624	-0.654398833156463
0.626	-0.647426216580915
0.628	-0.633753668110644
0.631	-0.601006895563326
0.635	-0.535952076795484
0.64	-0.424891937027522
0.647	-0.228996952557518
0.67	0.455912814265254
0.677	0.605625074760526
0.682	0.685652386671504
0.687	0.742363249802733
0.691	0.77109442039985
0.694	0.783210203560228
0.696	0.786935449589352
0.698	0.787281000498946
0.7	0.784342836197675
0.702	0.77822193353247
0.705	0.763304886479738
0.709	0.733288077133356
0.714	0.680772212664063
0.72	0.598173229673243
0.727	0.478898330280076
0.736	0.297436890638643
0.75	-0.0217314541772309
0.77	-0.474217480334053
0.779	-0.646354766479152
0.787	-0.771262420707572
0.793	-0.844087178782116
0.798	-0.889671186999086
0.802	-0.915709818278478
0.806	-0.932199574567803
0.809	-0.938209740797204
0.811	-0.939174104738655
0.813	-0.937707863982493
0.815	-0.933818943217229
0.818000000000001	-0.923480819852634
0.822	-0.901424067906754
0.826000000000001	-0.870178149735061
0.831	-0.818795428757803
0.837	-0.740356154614777
0.844	-0.628373299261455
0.853	-0.458252105845331
0.866	-0.179993858345082
0.887	0.268826506705945
0.896	0.428853015584339
0.903	0.529180967711812
0.909	0.594586265517028
0.914	0.632763929521399
0.918	0.651839053160646
0.921	0.659180334797826
0.923	0.660688067845236
0.925	0.659456015795693
0.927	0.655471303109303
0.93	0.644325836895234
0.933	0.627006459580111
0.937	0.594465979959808
0.942	0.539145174212743
0.948	0.45283539065637
0.955	0.328460126287703
0.965	0.119522168578543
0.983	-0.263112527727644
0.989	-0.360680464386512
0.994	-0.417708914461696
0.997	-0.438359187474632
0.999	-0.445651028342329
1	-0.447226403855452
1.001	-0.447373430400776
1.002	-0.446069085070969
1.004	-0.439013778984678
1.006	-0.425976531148837
1.009	-0.395391926104164
1.013	-0.335625343632363
1.019	-0.21560004365871
1.03	0.013329584106609
1.034	0.0665376319288642
1.037	0.086249019061853
1.038	0.0883038371637497
1.039	0.0879495704888438
1.04	0.0851223801855339
1.042	0.0719736936449431
1.045	0.0340582126668112
1.049	-0.0445751494228057
1.058	-0.236246867192375
1.06	-0.256631103975119
1.061	-0.261069393943274
1.062	-0.261205053418137
1.063	-0.256765538416357
1.065	-0.233444974045114
1.068	-0.161828684972952
1.072	-0.00607360805764756
1.083	0.493618676217729
1.086	0.55728851356967
1.088	0.568197283332741
1.089	0.563759002807369
1.091	0.535583917090302
1.094	0.449989899142075
1.099	0.231137854058847
1.106	-0.0705886925667318
1.109	-0.145177470838908
1.111	-0.168490562632974
1.112	-0.171949455169612
1.113	-0.170066336905705
1.115	-0.151193591200208
1.118	-0.0907338169166287
1.123	0.0598479048350278
1.128	0.203941644737259
1.131	0.256607297575668
1.133	0.270471119525221
1.134	0.270267751568928
1.135	0.265137826401391
1.137	0.240082602195456
1.14	0.167452233745397
1.144	0.0183841550927664
1.155	-0.427119439208449
1.158	-0.484932611998265
1.16	-0.498101237811957
1.161	-0.496800119635269
1.162	-0.490304010604837
1.164	-0.462365098884408
1.167	-0.387198731736551
1.172	-0.200677352962699
1.181	0.151923050405521
1.185	0.2516949225571
1.188	0.291546009655854
1.19	0.301113362178044
1.191	0.300998232517682
1.192	0.297778720025421
1.194	0.282652222059038
1.197	0.241044097739119
1.201	0.159142142706101
1.221	-0.299271207919726
1.226	-0.36257116514464
1.23	-0.393990386173433
1.233	-0.407113445045323
1.235	-0.411211902059585
1.237	-0.411777919270527
1.239	-0.40895052789685
1.241	-0.402848678941092
1.244	-0.387742436445889
1.248	-0.35681486581913
1.253	-0.301414022947823
1.259	-0.212117218265474
1.267	-0.0635590465896723
1.28	0.180764675350515
1.285	0.245498105860066
1.288	0.270296642694063
1.291	0.282903601977443
1.292	0.284257910475884
1.293	0.284165449527095
1.294	0.282619148588022
1.296	0.275199944979642
1.299	0.253578840891298
1.303	0.206874756943752
1.308	0.125636286984569
1.328	-0.232980285341019
1.332	-0.272452816915333
1.335	-0.290312327370664
1.337	-0.296504724152046
1.339	-0.298192132549454
1.34	-0.297388808015573
1.342	-0.292598663409712
1.345	-0.277954700102018
1.349	-0.246114545691978
1.354	-0.190614168876751
1.362	-0.0796595509806357
1.379	0.163217125067219
1.387	0.256021305999119
1.395	0.330929320016629
1.402	0.383366896050954
1.409	0.425817602614596
1.417	0.464643438422197
1.424	0.491660998649204
1.431	0.512795302057732
1.437	0.526149847492364
1.442	0.533650861221814
1.446	0.537052336905827
1.449	0.537976096352826
1.452	0.537414731624154
1.455	0.535288120351605
1.459	0.529910849633989
1.463	0.521494208285691
1.468	0.506548137132109
1.473	0.486570607461462
1.479	0.455995838416059
1.486	0.411600102085171
1.494	0.350586788109605
1.505	0.25298909728565
1.528	0.0425618174438878
1.534	0.00439724154865218
1.539	-0.0178341284893797
1.543	-0.0299533951154327
1.548	-0.0398825564160044
1.555	-0.0493999441399193
1.561	-0.0583918529869392
1.567	-0.070311378812602
1.577	-0.094444240296288
1.588	-0.119879913677896
1.597	-0.136911929667962
1.606	-0.150875993747349
1.616	-0.163725775281909
1.624	-0.171998202701713
1.631	-0.177151040631084
1.636	-0.179136415893984
1.64	-0.179407471725116
1.644	-0.178265124900305
1.648	-0.175477611345584
1.652	-0.170838006777251
1.657	-0.162140175046673
1.662	-0.149928804553735
1.668	-0.130409059229504
1.674	-0.105581046419392
1.682	-0.0649873719962022
1.693	0.000752193963064585
1.71	0.102889379340717
1.717	0.136076132353552
1.722	0.154104494718603
1.727	0.16649162637548
1.731	0.171970828270369
1.734	0.17339595179655
1.736	0.173065029753752
1.739	0.170647422484092
1.742	0.165981993319332
1.746	0.156428908309936
1.751	0.139607253228474
1.757	0.1133924366214
1.766	0.0656527410119541
1.785	-0.0384724672175558
1.792	-0.0680402472922292
1.798	-0.0866084092996982
1.802	-0.0950151809669268
1.806	-0.10005651599585
1.809	-0.1015911812325
1.812	-0.101220915375382
1.815	-0.0989714148579832
1.818	-0.0949265481987158
1.822	-0.0868881504507817
1.827	-0.0730067840227298
1.833	-0.0516637570385639
1.842	-0.0130941255283741
1.862	0.0753888884825571
1.869	0.0991226562658705
1.875	0.11399280887184
1.879	0.120665022633132
1.883	0.124557702966491
1.886	0.125597953959301
1.889	0.125030201362747
1.892	0.122861229055252
1.896	0.117562991374157
1.9	0.109668893887652
1.905	0.0965151973412084
1.912	0.0730941055538414
1.923	0.0295009656192304
1.935	-0.0164069793262218
1.941	-0.0340942837646763
1.946	-0.0442878598933643
1.95	-0.0487335488002136
1.953	-0.0495900229090953
1.955	-0.0488831432952788
1.958	-0.0457923758148997
1.961	-0.0401386408509863
1.965	-0.0284494605342935
1.969	-0.0118675403021813
1.974	0.0157997141027479
1.98	0.0588742992870666
1.987	0.121380175435091
1.997	0.227356976525694
2.013	0.399516590863408
2.019	0.447609033301296
2.023	0.469093146741221
2.026	0.477899904756469
2.028	0.47969533023557
2.029	0.479245157381857
2.031	0.475465284499947
2.033	0.467612784911561
2.036	0.447698226970846
2.039	0.417584163716769
2.043	0.361529346436546
2.048	0.267976432946174
2.055	0.10499952572668
2.068	-0.202101918447029
2.072	-0.267528825270288
2.075	-0.299690338300462
2.077	-0.311967443222867
2.079	-0.316678751780854
2.08	-0.31624489489951
2.082	-0.310099335268517
2.085	-0.289373257721966
2.089	-0.247125666185092
2.097	-0.159100037334519
2.101	-0.130370160886111
2.11	-0.079786931662607
2.113	-0.0478236306385602
2.116	-0.000379849018245615
2.12	0.0869899855858076
2.13	0.326649606290738
2.133	0.360811984114632
2.134	0.364905915872901
2.135	0.365001098003438
2.136	0.360973803541809
2.138	0.340424655459969
2.141	0.279668675892618
2.145	0.153022369641485
2.158	-0.3058855238328
2.161	-0.358521879232239
2.163	-0.376066827145325
2.164	-0.379548917600629
2.165	-0.379586875587474
2.166	-0.376281999190192
2.168	-0.360207536198919
2.171	-0.315141935508586
2.175	-0.225067869014461
2.184	0.0311918567265099
2.191	0.211073871952986
2.196	0.303710875885079
2.2	0.350746008357319
2.203	0.369321304037419
2.205	0.373751592803864
2.206	0.37362095971123
2.207	0.371954890451019
2.209	0.364139688833181
2.212	0.341783542303408
2.216	0.294223559575218
2.221	0.212126887287396
2.231	0.012448911418157
2.238	-0.114415475156161
2.243	-0.179497804864488
2.246	-0.204551959713269
2.249	-0.217875720737061
2.251	-0.220025936980782
2.252	-0.219077439131602
2.254	-0.213197756833123
2.257	-0.194793674124144
2.26	-0.165810278418578
2.265	-0.0980547588667067
2.273	0.0407387453375936
2.283	0.211085918437432
2.288	0.274448759353551
2.292	0.309268204691935
2.295	0.32525504835412
2.297	0.331052194328173
2.299	0.333066146545663
2.3	0.332707256912415
2.302	0.329398078832268
2.305	0.318503367949782
2.309	0.294781834145377
2.315	0.246431724540152
2.326	0.155612774251877
2.33	0.132667774700396
2.333	0.121345769922391
2.336	0.115700785052877
2.338	0.115235845871335
2.34	0.11743510630286
2.342	0.122261275653181
2.345	0.13423550148274
2.349	0.158283197679696
2.354	0.199080079272944
2.362	0.279967290182761
2.376	0.423171290108381
2.382	0.470842710395241
2.387	0.500866435613406
2.391	0.518084507655498
2.395	0.529294333429758
2.398	0.533921954390018
2.401	0.535513129903542
2.403	0.534998429895464
2.406	0.532050136929556
2.409	0.526730634907247
2.413	0.516428363499403
2.418	0.499307773080776
2.425	0.46952964208096
2.436	0.414871488500919
2.466	0.254165099888998
2.484	0.151421223188269
2.498	0.0618543849170221
2.512	-0.0380178100697313
2.544	-0.271060763060208
2.551	-0.309466392390512
2.556	-0.329215835905672
2.559	-0.336788757230989
2.562	-0.340541625983358
2.564	-0.340750823609571
2.566	-0.339067178374607
2.569	-0.333014527699173
2.572	-0.322939421074832
2.576	-0.304005125631214
2.582	-0.266695442209087
2.592	-0.192578850508087
2.607	-0.0708634655115095
2.615	0.00764572726495949
2.622	0.0910513650994789
2.631	0.217454734476226
2.646	0.429363851559723
2.652	0.490909895655084
2.656	0.518816437123433
2.659	0.531852427816377
2.661	0.536592375259146
2.663	0.538118633349586
2.665	0.536431153286019
2.667	0.531567976387857
2.67	0.5184908182773
2.674	0.490899498861086
2.679	0.441958234015003
2.685	0.366260842334889
2.694	0.230718577874679
2.715	-0.0939286373546411
2.724	-0.207054115006945
2.732	-0.287626499962979
2.739	-0.342133417712752
2.745	-0.377396496202337
2.75	-0.399241277233606
2.755	-0.414795583491137
2.759	-0.423110017224676
2.763	-0.428101774693216
2.766	-0.429861468938507
2.769	-0.43007266330221
2.772	-0.42887031031835
2.776	-0.425294718091062
2.781	-0.41807311641646
2.787	-0.406086112376213
2.795	-0.385846020448766
2.806	-0.352915083798667
2.843	-0.232819424811371
2.852	-0.201767783971667
2.858	-0.175755648590412
2.864	-0.141535181203261
2.87	-0.0973302857233183
2.887	0.0383192274311144
2.89	0.049735579708015
2.892	0.0527936126371538
2.893	0.0527797956936293
2.894	0.0516697187361128
2.896	0.0459928017958449
2.898	0.0354943336089422
2.901	0.0104140022753612
2.905	-0.0401812175240757
2.91	-0.127667462290854
2.919	-0.323449039007296
2.927	-0.484029964896029
2.931	-0.540436110637693
2.934	-0.567424369130785
2.936	-0.577146666512932
2.938	-0.579845655838146
2.939	-0.578493080014324
2.941	-0.570318829153545
2.943	-0.554859585590569
2.946	-0.518298450760169
2.95	-0.446085797366098
2.955	-0.323152651675798
2.962	-0.106885416193825
2.985	0.641843162496295
2.992	0.803329707993644
2.997	0.88929056399243
3.002	0.950187007126895
3.006	0.98125374449153
3.009	0.994661633306678
3.011	0.99907559438485
3.013	1
3.015	0.997552946750293
3.017	0.991857328015604
3.02	0.977498327718264
3.024	0.94817015836603
3.029	0.896598253506096
3.035	0.815498252204172
3.042	0.698751457080986
3.051	0.522048405857926
3.066	0.191117625255916
3.083	-0.178213005030384
3.093	-0.363145466920756
3.101	-0.4825490112323
3.107	-0.551892569199413
3.112	-0.59504136942274
3.116	-0.619451666647612
3.12	-0.634601748986189
3.123	-0.639797339985939
3.125	-0.640309142567285
3.127	-0.638460686659789
3.129	-0.634260159613646
3.132	-0.623582205336017
3.136	-0.601301310495346
3.14	-0.570078853589367
3.145	-0.519037830546202
3.151	-0.441401188369809
3.158	-0.330764333754014
3.167	-0.162736880039843
3.18	0.112591200404777
3.201	0.55978398767686
3.21	0.72110594239669
3.217	0.823401662255137
3.223	0.891140446734973
3.228	0.93167328608645
3.232	0.95285861014875
3.235	0.961891011852153
3.237	0.964566242760964
3.239	0.96452787341144
3.241	0.961753907265889
3.243	0.956232958581507
3.246	0.9427988756068
3.25	0.915337738584495
3.254	0.877191057022888
3.259	0.815139094685248
3.265	0.72131147910905
3.273	0.568676284242932
3.285	0.303318750549606
3.298	0.0213422599255404
3.305	-0.0981655553479523
3.31	-0.15747624178635
3.313	-0.179512580993014
3.315	-0.187771736367399
3.317	-0.190535067410511
3.318	-0.189789972760528
3.32	-0.183959300198925
3.322	-0.172338137835661
3.325	-0.144356210255617
3.329	-0.0892346213486865
3.335	0.0206895033615506
3.345	0.207409904035363
3.349	0.254929304273071
3.351	0.268008434387118
3.353	0.272549075538417
3.354	0.271350577871716
3.356	0.261637735038463
3.358	0.241968984631622
3.361	0.194426897619209
3.365	0.103530055538565
3.374	-0.11188643993434
3.376	-0.13680584885187
3.378	-0.145723170012614
3.379	-0.143406174428307
3.381	-0.124263913177197
3.383	-0.0854605647340358
3.386	0.00729304658930729
3.391	0.227275502879937
3.398	0.531266383508735
3.401	0.60480762986897
3.403	0.623983395699853
3.404	0.623883715179565
3.405	0.617263902652682
3.407	0.585021109005521
3.41	0.494204442827576
3.415	0.269290078336368
3.421	-0.00139515702030923
3.424	-0.0911443358824249
3.426	-0.12552984946733
3.428	-0.138119154210477
3.429	-0.136367926395324
3.431	-0.117871764149857
3.434	-0.0583990020497831
3.439	0.088999504500217
3.444	0.22775556139711
3.447	0.276299948238659
3.449	0.287138843041161
3.45	0.285356015918183
3.452	0.266921386573744
3.454	0.228931083754959
3.457	0.138737027468346
3.462	-0.073190339067879
3.469	-0.3763315857988
3.472	-0.463168721844753
3.474	-0.497643462419051
3.476	-0.511318663668002
3.477	-0.510190212498789
3.478	-0.503819889304176
3.48	-0.47602532156374
3.483	-0.400897683851487
3.488	-0.214309740905454
3.497	0.137885596076186
3.501	0.23723556465382
3.504	0.276766424842426
3.506	0.286141418498294
3.507	0.285947130722605
3.508	0.282657147293064
3.51	0.267428613349743
3.513	0.225769908935209
3.517	0.144026494627406
3.536	-0.294755343025508
3.541	-0.362228142129108
3.545	-0.396796899362435
3.548	-0.412101251599944
3.55	-0.417570674677708
3.552	-0.41945546136723
3.553	-0.419097735435204
3.555	-0.415875736581899
3.557	-0.409394275697912
3.56	-0.393761223860466
3.564	-0.362206862344374
3.569	-0.306102449493943
3.575	-0.216045329811045
3.583	-0.0665167001487781
3.596	0.179330187065649
3.601	0.24460966425857
3.604	0.269695621869084
3.607	0.282564025402737
3.608	0.284000141235103
3.609	0.283982921451282
3.61	0.282506282332402
3.612	0.275216350955444
3.615	0.253755775953143
3.619	0.207204429158004
3.624	0.126046129298777
3.644	-0.233035442824931
3.648	-0.272656358595996
3.651	-0.290623417207438
3.653	-0.296885645893341
3.655	-0.298636756884509
3.656	-0.297861965731341
3.658	-0.29313256725988
3.661	-0.278559608163048
3.665	-0.246802481993148
3.67	-0.191379072476096
3.678	-0.0804806689931254
3.695	0.162417582977338
3.703	0.255268214925932
3.711	0.330215705406023
3.718	0.382689728924518
3.725	0.42517160402991
3.733	0.46403133467458
3.74	0.491072948317399
3.747	0.512226660902868
3.753	0.525602645598663
3.758	0.53311546587638
3.762	0.536527344614041
3.765	0.537452057119655
3.768	0.536894449286162
3.771	0.5347823978034
3.775	0.529409151645797
3.779	0.521000930343771
3.784	0.506057767186747
3.789	0.486090086971337
3.795	0.455523309376447
3.802	0.41113361581778
3.81	0.350132025788971
3.82	0.261908690456254
3.845	0.0350129915890385
3.851	-0.00105017147453257
3.856	-0.0215718011530415
3.86	-0.0325754773554463
3.865	-0.0416181321626192
3.88	-0.0640767532409345
3.887	-0.0796737016161373
3.906	-0.123917460618854
3.915	-0.14014942958142
3.925	-0.154856187970458
3.935	-0.166883230174217
3.943	-0.174273652429821
3.949	-0.177894292811244
3.954	-0.179162623715118
3.958	-0.178735358064183
3.962	-0.176784460612198
3.966	-0.173077735704301
3.97	-0.167421302038557
3.975	-0.157323106277937
3.98	-0.14362774739342
3.986	-0.122291817605324
3.993	-0.0908303648544146
4.001	-0.0474275285338388
4.015	0.0389731058701273
4.026	0.103501826367783
4.033	0.136710033780694
4.039	0.157706373507655
4.043	0.167155545101531
4.047	0.172648823719295
4.05	0.174082485090472
4.052	0.173752339594773
4.055	0.171340891807093
4.058	0.166679148617638
4.062	0.157131003676575
4.067	0.140314458374635
4.073	0.114103569676118
4.082	0.0663640140178625
4.101	-0.0377775259321425
4.108	-0.0673536328969808
4.114	-0.0859324905016248
4.118	-0.0943434007276327
4.122	-0.0993942203624387
4.125	-0.100937910371877
4.128	-0.10056771046194
4.131	-0.098329148251711
4.134	-0.0942870539936767
4.138	-0.0862558626430356
4.143	-0.072389670646209
4.149	-0.0510621541649794
4.158	-0.0125099943324756
4.178	0.0759293998976265
4.185	0.0996483367842691
4.191	0.11450644469345
4.195	0.121167908424489
4.199	0.125047310315704
4.202	0.126084606600639
4.205	0.125508235666976
4.208	0.123335087395096
4.212	0.118028169998798
4.216	0.110125196722261
4.221	0.0969562541621993
4.228	0.0735194460801374
4.239	0.0299029695854758
4.251	-0.0160310679639215
4.257	-0.0337339295404782
4.262	-0.0439404883389622
4.266	-0.0483931231441233
4.269	-0.0492556261351966
4.271	-0.0485523088571425
4.274	-0.0454676998078529
4.277	-0.0398197668861027
4.281	-0.0281375628978529
4.285	-0.0115639229816624
4.29	0.0160930886532524
4.296	0.059156572078864
4.303	0.121653848196595
4.313	0.22761842405048
4.329	0.399752385574275
4.335	0.447841054980486
4.339	0.469319194123599
4.342	0.478131137201722
4.344	0.479921816859684
4.345	0.47946784703227
4.347	0.475687036390577
4.349	0.467835513307847
4.352	0.447917264335368
4.355	0.417801617952947
4.359	0.361746518729487
4.364	0.268185315389028
4.371	0.105192709572443
4.384	-0.201941794182253
4.388	-0.267379344515073
4.391	-0.299552943302915
4.393	-0.311840321242703
4.395	-0.316559690739428
4.396	-0.316130063006664
4.398	-0.309993192990565
4.401	-0.289283332602222
4.405	-0.247051752401336
4.413	-0.159059907576007
4.417	-0.130345381529664
4.426	-0.0797908162714318
4.429	-0.0478357084307834
4.432	-0.000398416074046004
4.436	0.0869634174158715
4.446	0.32660976537479
4.449	0.360767724234925
4.45	0.364861655627666
4.451	0.364956182672714
4.452	0.360926376522058
4.454	0.340377838718177
4.457	0.279617668108448
4.461	0.152969951501449
4.474	-0.305948412999297
4.477	-0.358586901774826
4.479	-0.376132496495736
4.48	-0.379614544846887
4.481	-0.379654191721251
4.482	-0.376347342772188
4.484	-0.360273922477436
4.487	-0.315207861580865
4.491	-0.225132906124826
4.5	0.0311319881274956
4.507	0.211016645458118
4.512	0.303657548810499
4.516	0.3506950917417
4.519	0.369272861945096
4.521	0.37370370447368
4.522	0.373574020864349
4.523	0.371908597178306
4.525	0.364094497179198
4.528	0.34173774100733
4.532	0.294182243163427
4.537	0.212085846627728
4.547	0.0124161981131801
4.554	-0.114444231173341
4.559	-0.179523871721618
4.562	-0.204575341492068
4.565	-0.217897274065525
4.567	-0.220046576552409
4.568	-0.219098732928208
4.57	-0.213216930069933
4.573	-0.194810809166597
4.576	-0.165826097898529
4.581	-0.0980682777571475
4.589	0.0407292890752915
4.599	0.21107958441626
4.604	0.274443206067811
4.608	0.309264258400412
4.611	0.325251578268261
4.613	0.331049299597203
4.615	0.333062954580238
4.616	0.332704992761388
4.618	0.329395805977128
4.621	0.318501427236935
4.625	0.294780733474734
4.631	0.246431661433421
4.642	0.155613745525926
4.646	0.132668692066813
4.649	0.121346943401464
4.652	0.115701694050245
4.654	0.115237480013554
4.656	0.117436491932341
4.658	0.122262414163494
4.661	0.134236866467554
4.665	0.158284476659028
4.67	0.199081314107264
4.678	0.279967920739859
4.692	0.423172130759796
4.698	0.470843482616936
4.703	0.500866804392177
4.707	0.518085082424022
4.711	0.529294416313028
4.714	0.53392228953268
4.717	0.535513528762148
4.719	0.534998810888932
4.722	0.532050374171876
4.725	0.526730717546833
4.729	0.516428810333442
4.734	0.499307826965564
4.741	0.469529729982613
4.752	0.414871437871607
4.782	0.254164920894945
4.8	0.151420997772274
4.814	0.0618541505456127
4.828	-0.03801798393879
4.86	-0.27106078400948
4.867	-0.309466486087292
4.872	-0.329215857426081
4.875	-0.336788650192469
4.878	-0.340541621399038
4.88	-0.340750774004497
4.882	-0.339067065777029
4.885	-0.33301446092194
4.888	-0.322939411395978
4.892	-0.304004993858693
4.898	-0.266695318082174
4.908	-0.192578770404346
4.923	-0.0708632449996687
4.931	0.00764593926306389
4.938	0.0910515494469815
4.947	0.217454969335004
4.962	0.429364145976574
4.968	0.490910111529298
4.972	0.518816620846493
4.975	0.531852599511311
4.977	0.536592626791291
4.979	0.538118838844354
4.981	0.536431283044333
4.983	0.531568159204714
4.986	0.51849111007454
4.99	0.49089975717452
4.995	0.441958413077592
5.001	0.366261026813752
5.01	0.230718649024911
5.031	-0.093928518065252
5.04	-0.207054047944144
5.048	-0.287626485604617
5.055	-0.342133316724468
5.061	-0.377396469480782
5.066	-0.399241237113198
5.071	-0.414795585992713
5.075	-0.423110013866396
5.079	-0.428101791294239
5.082	-0.429861387083281
5.085	-0.430072641659959
5.088	-0.428870241572602
5.092	-0.425294694187112
5.097	-0.418073081927455
5.103	-0.406086111858382
5.111	-0.385846024084999
5.122	-0.35291506585357
5.172	-0.196569241960722
5.185	-0.163532820749194
5.197	-0.137070441096276
5.208	-0.116251188924497
5.219	-0.0986307555182266
5.23	-0.0840364070658666
5.24	-0.0731977704473419
5.25	-0.0644573963728794
5.26	-0.057586877083768
5.271	-0.0519038910190739
5.282	-0.0478741402686049
5.295	-0.0448165639323168
5.31	-0.0429846144786925
5.33	-0.0422833462199268
5.379	-0.0422780332644495


==> Figures/Median_f_LS_IV_0.005-2.tsv <==
0	-0.0232534578876509
0.518	-0.0239555414931418
0.523	-0.0258285253596764
0.527	-0.028930959933783
0.531	-0.0338078487627582
0.537	-0.0438735032218665
0.544	-0.0554422029759616
0.547	-0.0583022591994284
0.549	-0.0589630303982505
0.551	-0.0584064546038787
0.553	-0.0564833214978515
0.556	-0.0508262518958595
0.559	-0.0417649818804007
0.563	-0.0247800858635117
0.57	0.0140265153139554
0.578	0.057545837156761
0.582	0.0722625663941097
0.585	0.0783047988008283
0.587	0.0796148100824912
0.589	0.0786485811075348
0.591	0.0754014418788467
0.594	0.0664242785246127
0.598	0.0476912153309623
0.604	0.00956957868885766
0.615	-0.0627601470888219
0.62	-0.0849396219342591
0.623	-0.0931462445301685
0.626	-0.0973211887151413
0.628	-0.0979315211831464
0.63	-0.0969231192369397
0.633	-0.0927151739096264
0.637	-0.0831199880672759
0.644	-0.0606266285267614
0.651	-0.0393985881752483
0.655	-0.0308845461677381
0.658	-0.0269053467114109
0.661	-0.0251458441698551
0.664	-0.025573641982561
0.667	-0.0280128560618689
0.671	-0.0338677659032252
0.677	-0.0462331199274546
0.687	-0.0670740537200949
0.691	-0.0724890204253903
0.694	-0.0747379369066312
0.697	-0.0752205505191741
0.7	-0.0738414188467251
0.703	-0.0705934535724762
0.707	-0.063498314413839
0.712	-0.050765243931731
0.719	-0.0279145691593516
0.733	0.0194665205572591
0.738	0.0317426040750952
0.742	0.0383464012147314
0.745	0.0411070922992645
0.748	0.0418272913247204
0.751	0.0404135599989894
0.754	0.0368212447696745
0.758	0.028652608831643
0.762	0.0167502039147198
0.767	-0.00296834608737573
0.774	-0.0381790438082623
0.784	-0.0985529627204009
0.801	-0.202008229372866
0.808	-0.235249081280277
0.813	-0.253106232882601
0.817	-0.26321191786711
0.821	-0.2692419983786
0.824	-0.270941753139271
0.826000000000001	-0.270689764481167
0.829	-0.268202775369846
0.832	-0.263169470057553
0.836	-0.252521014243572
0.84	-0.237477717754331
0.845	-0.212808434921092
0.851	-0.175409703446274
0.859	-0.114711064785678
0.871	-0.00972436272450405
0.886	0.119019621326204
0.893	0.167594639224744
0.899	0.199039466219066
0.903	0.21353780611814
0.906	0.22057161442847
0.909	0.224057093000182
0.911	0.224309263934467
0.913	0.222841909660908
0.915	0.219611776870056
0.918	0.211381905486292
0.922	0.193958808149946
0.926	0.169086306990457
0.931	0.127623649877242
0.937	0.0633543289778586
0.944	-0.0293825865904571
0.954	-0.185957016905701
0.971	-0.457472328917712
0.977	-0.530078871088977
0.981	-0.564163140416235
0.984	-0.579930378136489
0.986	-0.584972645289986
0.987	-0.585680557670171
0.988	-0.585104850899254
0.99	-0.579857236376436
0.992	-0.568788648492768
0.995	-0.540530983349537
0.999	-0.480491819793385
1.004	-0.372401979748552
1.012	-0.154004088657477
1.02	0.0554103101451133
1.025	0.154013987527409
1.029	0.206135410664372
1.032	0.225757081545895
1.033	0.228015877204295
1.034	0.227934157711101
1.035	0.225389694854384
1.037	0.212413329547858
1.039	0.188194924700573
1.042	0.129539907011055
1.046	0.0103396621423162
1.052	-0.23228920220179
1.059	-0.504437067302842
1.062	-0.574252494015315
1.064	-0.595744892644856
1.065	-0.598091123665599
1.066	-0.594635513684187
1.068	-0.570262387976523
1.071	-0.492399192071333
1.075	-0.32810003375045
1.084	0.0780975155771246
1.087	0.152619179311337
1.089	0.172984969098702
1.09	0.173836481268545
1.091	0.168502920662643
1.093	0.140018791557978
1.096	0.0583581466133607
1.101	-0.142403276101845
1.107	-0.379261433321393
1.11	-0.456091498168677
1.112	-0.484785017143966
1.114	-0.494308143308329
1.115	-0.491989708521976
1.117	-0.474036921573583
1.12	-0.418317643255689
1.125	-0.276667226132551
1.132	-0.0787632282797359
1.135	-0.026799255108461
1.137	-0.0087927082994943
1.138	-0.00513152645800741
1.139	-0.00504965361857845
1.14	-0.00848951637637096
1.142	-0.0253910262030894
1.145	-0.0724372210427795
1.15	-0.186011936579013
1.156	-0.317256347102282
1.159	-0.358368681619439
1.161	-0.372957442391052
1.163	-0.376946525652646
1.164	-0.375136932030818
1.166	-0.364626011272185
1.169	-0.334943579861728
1.181	-0.188404782049902
1.184	-0.174502449596442
1.185	-0.172954331751599
1.186	-0.172903764625581
1.187	-0.174287614445722
1.189	-0.180978300119155
1.192	-0.198993784286626
1.206	-0.299641148990783
1.208	-0.30448701710689
1.21	-0.305707024710943
1.212	-0.30344984251202
1.214	-0.298048912778527
1.217	-0.285180941320755
1.224	-0.244662626508545
1.229	-0.22004128116127
1.232	-0.211482932387587
1.234	-0.209170840425516
1.236	-0.209779916721557
1.238	-0.213351682321757
1.241	-0.223975341553827
1.245	-0.246420172665279
1.261	-0.349109315010178
1.263	-0.353915180769199
1.265	-0.355519405158616
1.266	-0.355062378329045
1.268	-0.351593030270388
1.27	-0.344758598017705
1.273	-0.328551617843384
1.277	-0.297522934842909
1.285	-0.218204748938248
1.292	-0.154917037762251
1.296	-0.130754333762532
1.299	-0.120501845767753
1.301	-0.117702829532015
1.302	-0.117512138032803
1.304	-0.119516624263448
1.306	-0.124546129274218
1.309	-0.137184002212731
1.313	-0.161670500766118
1.322	-0.231087355781382
1.328	-0.272146333047506
1.332	-0.29149851215791
1.335	-0.300621525128734
1.338	-0.304830992884045
1.34	-0.304929242487568
1.342	-0.302943613145255
1.345	-0.296370367111171
1.349	-0.281827244042267
1.354	-0.256841559189714
1.375	-0.142676879984336
1.38	-0.125396723605505
1.385	-0.113529794571251
1.389	-0.107658680372751
1.393	-0.104598716797992
1.397	-0.103860165022229
1.401	-0.104949485774511
1.406	-0.108130456997667
1.414	-0.115490689852018
1.431	-0.131489804251429
1.441	-0.138631938163558
1.457	-0.147763392525913
1.483	-0.16128415528798
1.49	-0.163012623778914
1.495	-0.162811485553179
1.5	-0.160899970790844
1.504	-0.157820744661203
1.509	-0.151603333260994
1.514	-0.14246050712963
1.52	-0.127864026523649
1.532	-0.0973306833958647
1.535	-0.0929016178392157
1.538	-0.0909988799766008
1.54	-0.0913130068790746
1.542	-0.092943756694603
1.545	-0.0978133515024062
1.549	-0.108161487910848
1.563	-0.150178778753899
1.566	-0.154113576239473
1.568	-0.155039198115597
1.57	-0.154584579523267
1.572	-0.152769513579952
1.575	-0.147678418333705
1.579	-0.137093194108964
1.585	-0.115674835689865
1.598	-0.0669642708150446
1.603	-0.0538594729004673
1.607	-0.0471325734060652
1.61	-0.0444919373834542
1.613	-0.0439461526992506
1.616	-0.0454626076573978
1.619	-0.0489420752577452
1.623	-0.0563664590629216
1.628	-0.0694499525653764
1.635	-0.0928120230722067
1.654	-0.159919994417701
1.66	-0.174612442900417
1.664	-0.181225725666365
1.668	-0.184945559533672
1.671	-0.18572523192054
1.674	-0.184755597900703
1.677	-0.182035227014302
1.681	-0.175774736402158
1.686	-0.164045557277038
1.692	-0.14518044397544
1.701	-0.110564398432284
1.715	-0.0567377329524072
1.721	-0.0394133368283205
1.726	-0.0295350200126867
1.73	-0.0251490534368974
1.733	-0.0240735766428779
1.736	-0.0249650598258571
1.739	-0.0278300032761472
1.743	-0.034670732799297
1.747	-0.0447927352335116
1.752	-0.0616252676552698
1.759	-0.0915025929862523
1.77	-0.146998666725043
1.783	-0.210799571678539
1.79	-0.237862895045924
1.795	-0.252259626695691
1.799	-0.260337260610213
1.803	-0.26512304458435
1.806	-0.266488239089124
1.809	-0.265918087690498
1.812	-0.263443158567184
1.816	-0.257242269738306
1.82	-0.247915741595149
1.825	-0.232251237399387
1.832	-0.204076453760011
1.841	-0.160543058438383
1.861	-0.061529673941215
1.868	-0.0348680355262969
1.874	-0.0181115049466385
1.878	-0.0105994805737266
1.882	-0.00626397110029675
1.885	-0.00518483070427767
1.888	-0.00599610842255327
1.891	-0.00871538227073643
1.895	-0.015255999634598
1.899	-0.0250335852984378
1.904	-0.041520787741276
1.91	-0.0668330675039384
1.918	-0.107942112844974
1.947	-0.266168554567891
1.953	-0.287210500685025
1.957	-0.296795006678327
1.96	-0.301339465211925
1.963	-0.303447378196829
1.965	-0.3034394978894
1.967	-0.302262048583085
1.97	-0.298259062526692
1.973	-0.291532216262175
1.977	-0.278314307051746
1.982	-0.255121810736191
1.988	-0.218221464378433
1.995	-0.164779888844404
2.02	0.039034696608204
2.024	0.0569739896743018
2.027	0.0641716142254509
2.029	0.065368918111095
2.031	0.0632905766038769
2.033	0.0576148786698445
2.036	0.0417826403919346
2.039	0.0167135519029067
2.043	-0.0307221637983623
2.049	-0.125277679172717
2.06	-0.303631366903713
2.064	-0.343495133962517
2.066	-0.354258617195884
2.068	-0.357791347456179
2.069	-0.356628489626282
2.071	-0.348078495423827
2.073	-0.330962339024105
2.076	-0.289234279261009
2.08	-0.206850088981691
2.093	0.0951894220711784
2.095	0.115110279962892
2.097	0.121897264330319
2.098	0.120158755868376
2.1	0.106565453521697
2.103	0.0631936658956711
2.107	-0.024874779246236
2.114	-0.181650128950708
2.117	-0.218075311975945
2.119	-0.225873436468336
2.12	-0.224496952948366
2.122	-0.21135723703686
2.125	-0.168274652474659
2.129	-0.0803325243613147
2.137	0.0997925903648404
2.14	0.13889871980251
2.142	0.152252519165865
2.143	0.155097107432227
2.144	0.155489938373985
2.145	0.153568474184749
2.147	0.143490989159316
2.15	0.116148513406014
2.162	-0.0158918844194149
2.165	-0.0306451506950722
2.167	-0.0344470881560222
2.168	-0.0346043736916277
2.17	-0.0316843180980166
2.172	-0.0248928258828247
2.175	-0.00881296080457439
2.18	0.0282449636342168
2.193	0.130390726271919
2.198	0.157191538172686
2.202	0.170389265156333
2.205	0.174917870809941
2.207	0.175275416765559
2.209	0.173495120986305
2.211	0.169618455335792
2.214	0.160071029866296
2.218	0.14120935866489
2.224	0.10375064004224
2.234	0.039492097158778
2.238	0.021690957741729
2.241	0.0136122195317538
2.243	0.0111231579655264
2.245	0.0110959137227526
2.247	0.0135817029152072
2.249	0.0185639446775996
2.252	0.0305200099860325
2.256	0.0538861411639084
2.262	0.100284946729167
2.274	0.196065344773005
2.278	0.217231177696529
2.281	0.22688542160058
2.283	0.229976529417153
2.285	0.230249970099407
2.287	0.227648932983342
2.289	0.22218616482147
2.292	0.208805666734082
2.296	0.182146252170827
2.301	0.137548891303239
2.32	-0.0463761796736621
2.324	-0.0676818135474297
2.327	-0.0765643856913796
2.329	-0.0788983808141976
2.331	-0.0783211633959162
2.333	-0.074860681052451
2.336	-0.0644554950318952
2.34	-0.0416599012797274
2.345	-0.00138361588279512
2.353	0.0792607759513588
2.364	0.188178803896832
2.369	0.225254852675278
2.373	0.246262471456822
2.376	0.25639319925905
2.379	0.261528625936935
2.381	0.262180348607516
2.383	0.260660184128026
2.385	0.257038179256774
2.388	0.247876020275099
2.392	0.229354869089082
2.397	0.197783037266032
2.404	0.142757656326222
2.424	-0.0213599311201031
2.43	-0.0576578601794306
2.435	-0.0802902460877979
2.439	-0.0930361870304974
2.443	-0.100953979103235
2.446	-0.103781944049858
2.448	-0.104234871614813
2.45	-0.103584599865992
2.453	-0.100639124817056
2.456	-0.0954864537279621
2.46	-0.0855319436330237
2.465	-0.0688890357749399
2.472	-0.0398154333871501
2.498	0.0750460342720105
2.504	0.0922987683430625
2.509	0.101776309157907
2.513	0.105790601576803
2.516	0.106608542816088
2.519	0.105502398983504
2.522	0.102459970177931
2.526	0.0954176301680292
2.53	0.0850607240257215
2.535	0.0677326671172391
2.541	0.0412097791505159
2.55	-0.0069846779418965
2.559	-0.0530947176670509
2.563	-0.0664163976917393
2.566	-0.0714675406428835
2.568	-0.0721312275790602
2.57	-0.0705439791211955
2.572	-0.0667315879430168
2.575	-0.0571048817543103
2.579	-0.0381270601200328
2.586	0.00488152903925698
2.594	0.0525962322356452
2.599	0.0739191271292592
2.603	0.0844234516314852
2.606	0.0884400918614237
2.608	0.0894286310648624
2.61	0.0892234351151435
2.613	0.0870516820297533
2.617	0.0816929188327116
2.63	0.0616119251316558
2.634	0.0581674186908954
2.638	0.0563738062186099
2.644	0.0555846704949667
2.65	0.0545175141639289
2.654	0.0521252642632923
2.658	0.0475053221517205
2.662	0.0401854295043043
2.667	0.0270187343305217
2.673	0.00587484620737477
2.682	-0.0328716319413696
2.695	-0.0882149045776437
2.701	-0.107988821414541
2.706	-0.120236975421474
2.71	-0.127024764834264
2.714	-0.131116585089051
2.717	-0.13247104969981
2.72	-0.132435125524847
2.723	-0.131104249386878
2.727	-0.127510844848839
2.732	-0.120519622380236
2.738	-0.109291334954771
2.747	-0.0888958463187555
2.767	-0.0427950228759366
2.775	-0.0283056768787926
2.782	-0.0185335390118553
2.788	-0.0124657312943857
2.794	-0.00850899809711425
2.8	-0.00654314712173054
2.806	-0.00637496267592308
2.812	-0.00776131802062796
2.819	-0.0109812398337557
2.827	-0.0163662065760271
2.832	-0.0212487742148557
2.836	-0.0271674185688626
2.84	-0.0362439818480276
2.844	-0.049705598673393
2.849	-0.0734650135935322
2.856	-0.116475565946061
2.864	-0.164166303125571
2.868	-0.180106509000157
2.871	-0.186467959151426
2.873	-0.187680171817667
2.875	-0.186378094189448
2.877	-0.182588226078377
2.88	-0.172529286356075
2.884	-0.152289774426855
2.893	-0.0939471813458246
2.898	-0.0663196948389979
2.902	-0.052298093541955
2.904	-0.0486948401349263
2.906	-0.047517026969226
2.908	-0.048760233352457
2.91	-0.0523256192101371
2.913	-0.0615953887921359
2.917	-0.0796998372532842
2.931	-0.14981797161116
2.934	-0.157405868810335
2.936	-0.159907484153609
2.938	-0.160235733249007
2.94	-0.158362090186276
2.942	-0.154327689588393
2.945	-0.144473033128901
2.949	-0.125227811574192
2.955	-0.0875520107534173
2.967	-0.0103088404248659
2.972	0.0123379382121724
2.976	0.0241844179544994
2.979	0.0292918732724372
2.982	0.0313344297524392
2.984	0.0311478062043546
2.987	0.0288609862835738
2.991	0.0228655113804113
2.998	0.0080565055950812
3.005	-0.00623359703170578
3.009	-0.0119472134071206
3.013	-0.0149894688005441
3.016	-0.0153006522274861
3.019	-0.0138814491437893
3.022	-0.0107942783891817
3.026	-0.0043448729832285
3.032	0.00917354962863559
3.049	0.0510122973647338
3.053	0.0567722735121414
3.056	0.0591427602717562
3.059	0.0596041223060739
3.062	0.057991564949603
3.065	0.0541901514032181
3.069	0.0456112803159554
3.073	0.0330108595128538
3.078	0.0118129349393437
3.084	-0.0208571939459743
3.092	-0.0741893539373075
3.107	-0.188484153198993
3.118	-0.266954862825166
3.125	-0.307531382117141
3.131	-0.3339175467576
3.136	-0.348941608601478
3.14	-0.355991663281724
3.143	-0.358253583191654
3.145	-0.358295105791191
3.147	-0.357155938442962
3.15	-0.353236320224233
3.153	-0.346689779615512
3.157	-0.333975345669814
3.162	-0.311988553936085
3.168	-0.277497568358553
3.175	-0.227923328117783
3.185	-0.145326741431268
3.204	0.0141058593759658
3.211	0.060726288866908
3.217	0.090637820132792
3.221	0.104248544628234
3.224	0.11071569387726
3.227	0.113741070691184
3.229	0.113756843246592
3.231	0.112116578570199
3.234	0.106473117171959
3.237	0.0969296256041394
3.241	0.0780582163723418
3.246	0.0446303973213702
3.251	0.000639833718796723
3.257	-0.0649135189813279
3.265	-0.169965099910092
3.29	-0.515695064386184
3.295	-0.558032710165252
3.298	-0.573608833532358
3.3	-0.579043934186301
3.301	-0.580118921828905
3.302	-0.580020239197609
3.303	-0.57869069595236
3.305	-0.572118587545232
3.307	-0.559934953050863
3.31	-0.530296797068343
3.314	-0.468580127472452
3.319	-0.357658255017238
3.327	-0.130659673734156
3.336	0.114275644544915
3.341	0.213020287576263
3.345	0.263555463662549
3.347	0.277450367173631
3.349	0.282692587095163
3.35	0.28179016909275
3.352	0.272341665804261
3.354	0.251952259859072
3.357	0.199355106517973
3.361	0.0876521248802318
3.366	-0.106912125030775
3.375	-0.468159400233261
3.378	-0.538007533975829
3.38	-0.559397805794945
3.381	-0.561688310198463
3.382	-0.558187382075459
3.384	-0.533786801657562
3.387	-0.456209458486153
3.391	-0.293200055115243
3.4	0.106053992982337
3.403	0.177625504542724
3.405	0.196104016276371
3.406	0.196074817088039
3.407	0.189903422884774
3.409	0.159957417600319
3.412	0.0767007787334464
3.417	-0.124916530125065
3.423	-0.360320423495193
3.426	-0.435930953601038
3.428	-0.463820190483278
3.43	-0.472650533586546
3.431	-0.47004282794632
3.433	-0.451693870905165
3.436	-0.39591917684323
3.441	-0.255897440043006
3.448	-0.0639942494331907
3.451	-0.0156661132498757
3.453	-0.000303563629918457
3.454	0.00199231982856052
3.455	0.000692504670323224
3.457	-0.0123459796218635
3.46	-0.0552993638244077
3.464	-0.143596907020761
3.472	-0.329768768637525
3.475	-0.372239064628183
3.477	-0.387437029101071
3.479	-0.391843325725088
3.48	-0.390177423948634
3.482	-0.379861257686686
3.485	-0.350275969710973
3.497	-0.203073601101591
3.5	-0.188833020406532
3.502	-0.18695093132226
3.503	-0.188174356817949
3.505	-0.194500877768979
3.508	-0.211859263915676
3.521	-0.304408364919149
3.523	-0.310249744805255
3.525	-0.312459694642839
3.526	-0.312212511462945
3.528	-0.309146343568214
3.531	-0.298846010710514
3.535	-0.277425883627608
3.545	-0.220378593371726
3.548	-0.21129551566092
3.55	-0.20870461733764
3.552	-0.209103861505723
3.554	-0.212512831371084
3.557	-0.222991629684071
3.561	-0.245403936224374
3.569	-0.304122988566179
3.574	-0.336120255206287
3.577	-0.348909084715691
3.579	-0.353837481647688
3.581	-0.355557094444966
3.582	-0.355151817092133
3.584	-0.351777352132381
3.586	-0.345021981648173
3.589	-0.328906601195097
3.593	-0.297936984374071
3.601	-0.218562936797534
3.608	-0.155121294474849
3.612	-0.130862734586761
3.615	-0.120544310513398
3.617	-0.117703457598959
3.618	-0.117498690184077
3.62	-0.119475453780738
3.622	-0.124486676816387
3.625	-0.137118015280188
3.629	-0.161617463925769
3.638	-0.231169752702909
3.644	-0.272364238298439
3.648	-0.291809256876177
3.651	-0.301000000861654
3.654	-0.305276137729694
3.656	-0.305409461136072
3.658	-0.303463027729522
3.661	-0.296931500948556
3.665	-0.282438175038058
3.67	-0.257497055440261
3.691	-0.143330373648959
3.696	-0.126031936627658
3.701	-0.114145526270553
3.705	-0.108262860174334
3.709	-0.105182201939966
3.713	-0.104432644173598
3.717	-0.105507318795545
3.722	-0.108672353836608
3.73	-0.116009076132391
3.746	-0.131173272462379
3.756	-0.138473448147613
3.77	-0.146598117267291
3.8	-0.162088911370684
3.806	-0.163450521349156
3.811	-0.16323419584544
3.815	-0.16186332741575
3.819	-0.159138282854122
3.823	-0.154817488390042
3.828	-0.146850425373237
3.834	-0.133437098382927
3.849	-0.0958622278119892
3.852	-0.0922012278088129
3.854	-0.0912188030361385
3.856	-0.0915166429875738
3.858	-0.09313683837554
3.861	-0.0979869422577906
3.865	-0.108305897655258
3.879	-0.150267417583767
3.882	-0.154187215413377
3.884	-0.1551141099178
3.886	-0.154647552524928
3.888	-0.152828083609666
3.891	-0.147724359699006
3.895	-0.137122374861023
3.901	-0.115695556804498
3.914	-0.0669361471597529
3.919	-0.0538077365674745
3.923	-0.0470629726898215
3.926	-0.0444086814656197
3.929	-0.0438474928753214
3.932	-0.0453470628724748
3.935	-0.0488079536848618
3.939	-0.0562048655695699
3.944	-0.0692517863110567
3.951	-0.092569046987423
3.97	-0.159536224588217
3.976	-0.174186012783518
3.98	-0.180765929397853
3.984	-0.184455860482847
3.987	-0.185215288318657
3.99	-0.18422206098644
3.993	-0.181480414838704
3.997	-0.175195949014508
4.002	-0.163428423644223
4.008	-0.144515139246767
4.017	-0.109849863492971
4.031	-0.0559469584413055
4.037	-0.03860008937587
4.042	-0.0287007205141174
4.046	-0.0243050494374319
4.049	-0.0232231573838426
4.052	-0.0241055877702907
4.055	-0.0269639544437217
4.059	-0.0337985421063447
4.063	-0.0439173881835657
4.068	-0.0607410582179524
4.075	-0.090620814441241
4.086	-0.146124932700511
4.099	-0.209945417356955
4.106	-0.237019377715336
4.111	-0.251430575252501
4.115	-0.259516775812507
4.119	-0.264318809842291
4.122	-0.265689873981284
4.125	-0.265131404371955
4.128	-0.262659216945597
4.131	-0.25832331185
4.135	-0.249767458857298
4.14	-0.234968823060646
4.146	-0.21204098978134
4.154	-0.174976415355562
4.18	-0.048652435686023
4.186	-0.0279888694270962
4.191	-0.0153574919813533
4.195	-0.00863591850621503
4.198	-0.0057006959670689
4.201	-0.0046289058032567
4.204	-0.00545396840147738
4.207	-0.00817732168443097
4.211	-0.014735224428998
4.215	-0.0245241883423368
4.22	-0.0410212705867776
4.226	-0.066356823947447
4.234	-0.107489543656497
4.263	-0.265806480416832
4.269	-0.286867022177033
4.273	-0.296462567545748
4.276	-0.301014611375942
4.279	-0.303131658883146
4.281	-0.303128808320034
4.283	-0.30195499740958
4.286	-0.297962535761834
4.289	-0.291243644555037
4.293	-0.278039245287251
4.298	-0.254861169807879
4.304	-0.217973857902924
4.311	-0.16454680533944
4.336	0.0392224351357946
4.34	0.0571580385713162
4.343	0.0643482935782425
4.345	0.065539943246975
4.347	0.0634593369642884
4.349	0.0577833078017793
4.352	0.0419454514636799
4.355	0.016872892995405
4.359	-0.0305655560870788
4.365	-0.125132659980398
4.376	-0.303514158536408
4.38	-0.343389271160496
4.382	-0.354161299808316
4.384	-0.357703237391725
4.385	-0.356541404134298
4.387	-0.348002684006118
4.389	-0.330892890884966
4.392	-0.289176704416908
4.396	-0.206808083825456
4.409	0.0951758309510593
4.411	0.115090193030168
4.413	0.121868241326052
4.414	0.120128272887938
4.416	0.106526702592338
4.419	0.0631453081525351
4.423	-0.024935395915505
4.43	-0.181731212106907
4.433	-0.218162110026554
4.435	-0.225965264400335
4.436	-0.224590002685166
4.438	-0.211455694259778
4.441	-0.168375068054721
4.445	-0.0804371002490178
4.453	0.0996843041790489
4.456	0.138789469630367
4.458	0.152145377110365
4.459	0.154987333231291
4.46	0.155382805700348
4.461	0.153461044901099
4.463	0.143381367855321
4.466	0.116041936067043
4.478	-0.0159904484067068
4.481	-0.0307444109886497
4.483	-0.0345423340405775
4.484	-0.0346994163050383
4.486	-0.0317767766480337
4.488	-0.0249830736792331
4.491	-0.00889987394291492
4.496	0.0281622119191374
4.509	0.130324881832122
4.514	0.157130750132128
4.518	0.170331737503305
4.521	0.174862990848674
4.523	0.175222535510298
4.525	0.173443698808627
4.527	0.169567297247638
4.53	0.160024160595213
4.534	0.141163940780091
4.54	0.103708294587888
4.55	0.0394575813330444
4.554	0.0216581291967177
4.557	0.0135814410911896
4.559	0.0110931983742084
4.561	0.0110675759751899
4.563	0.0135546309118499
4.565	0.0185387539584747
4.568	0.0304952295177747
4.572	0.0538653809607217
4.578	0.100267502054797
4.59	0.196053423670067
4.594	0.217221829950085
4.597	0.226876367113486
4.599	0.229968917467539
4.601	0.230242009421707
4.603	0.227642448441157
4.605	0.2221809239091
4.608	0.208801020579999
4.612	0.182141498033945
4.617	0.1375465555089
4.636	-0.0463754857204579
4.64	-0.0676811493466083
4.643	-0.0765630428514159
4.645	-0.0788971883048699
4.647	-0.0783198356872514
4.649	-0.0748595710684823
4.652	-0.0644546851532928
4.656	-0.0416586644654684
4.661	-0.00138246029170475
4.669	0.0792619181930947
4.68	0.188179578738139
4.685	0.225255591085716
4.689	0.246263086791238
4.692	0.256393700061642
4.695	0.261528964826251
4.697	0.262180635660519
4.699	0.260660505776646
4.701	0.257038581747804
4.704	0.247876348122449
4.708	0.229355214603576
4.713	0.197783178260497
4.72	0.14275762045126
4.74	-0.0213599705589544
4.746	-0.0576578343183884
4.751	-0.0802901488042824
4.755	-0.0930361806528106
4.759	-0.100954016074779
4.762	-0.103782001825985
4.764	-0.104234941533295
4.766	-0.103584731790816
4.769	-0.100639262251439
4.772	-0.0954866061679942
4.776	-0.0855321269981717
4.781	-0.068889180165761
4.788	-0.0398156489110688
4.814	0.0750457475693045
4.82	0.0922984957359949
4.825	0.101776076438985
4.829	0.105790303992051
4.832	0.106608269607424
4.835	0.10550218933848
4.838	0.102459648445544
4.842	0.0954174533519083
4.846	0.0850604811786519
4.851	0.067732428580344
4.857	0.041209606385654
4.866	-0.00698485331875442
4.875	-0.0530947246501414
4.879	-0.0664163254316001
4.882	-0.071467543148267
4.884	-0.0721313533203833
4.886	-0.0705439671349524
4.888	-0.0667316967101748
4.891	-0.0571050037185206
4.895	-0.0381270614450679
4.902	0.00488150544752841
4.91	0.0525961755637141
4.915	0.073919025832561
4.919	0.0844234554466743
4.922	0.0884400013249289
4.924	0.0894286050667468
4.926	0.0892233944578686
4.929	0.0870516217025514
4.933	0.081692862267392
4.946	0.061611901806458
4.95	0.0581675350351265
4.954	0.0563739067461784
4.96	0.0555847675728733
4.966	0.0545175864621434
4.97	0.0521253318248851
4.974	0.0475053037801763
4.978	0.0401855292551279
4.983	0.027018823922738
4.989	0.00587496994972181
4.998	-0.032871650878338
5.011	-0.0882147810104454
5.017	-0.107988667002185
5.022	-0.120236920866554
5.026	-0.127024680890584
5.03	-0.131116479828669
5.033	-0.13247100971838
5.036	-0.132435054197564
5.039	-0.131104111103406
5.043	-0.127510760160779
5.048	-0.120519583763821
5.054	-0.109291317603657
5.063	-0.0888957803334982
5.083	-0.042794964821856
5.091	-0.0283056618845654
5.098	-0.0185335222242609
5.104	-0.0124657119138343
5.11	-0.00850899325007237
5.116	-0.00654315044574272
5.122	-0.00637491740767526
5.128	-0.00776134540469986
5.135	-0.0109812302881682
5.144	-0.0169754869466106
5.158	-0.0285234998318691
5.181	-0.0475474271206515
5.194	-0.0563565036747882
5.207	-0.0633277976933186
5.22	-0.0685905181376842
5.235	-0.0729357577522123
5.252	-0.0762310512738154
5.273	-0.0787157511117815
5.298	-0.0800992156111615
5.323	-0.0799820729892362
5.348	-0.0783149642803638
5.374	-0.0749939786753071
5.379	-0.0741924457001764


==> Figures/NominalOutput-1.tsv <==
0	0
0.534	0.000164162604225027
0.553	0.000667139508244929
0.572	0.00153074136231623
0.591	0.00275496816643983
0.61	0.00433981992061572
0.629	0.00628529662484389
0.648	0.00859139827912347
0.667	0.0112581248834545
0.686	0.0142854764378377
0.705	0.0176734529422733
0.724	0.0214220543967611
0.743	0.0255312808013004
0.762	0.0300011321558911
0.781	0.0348316084605349
0.8	0.0400227097152301
0.819	0.0455744359199768
0.838	0.0514867870747757
0.857	0.0577597631796269
0.876	0.0643933642345296
0.895	0.0713875902394845
0.914	0.0787424411944917
0.933	0.0864579170995503
0.952	0.0945340179546612
0.971	0.102970743759824
0.99	0.111768073703349
1.014	0.123304284377581
1.051	0.141048975731906
1.07	0.149732444923947
1.089	0.158055289165935
1.108	0.166017508457871
1.127	0.173619102799756
1.146	0.180860072191589
1.165	0.187740416633369
1.184	0.194260136125098
1.203	0.200419230666775
1.222	0.206217700258399
1.241	0.211655544899972
1.26	0.216732764591493
1.279	0.221449359332961
1.298	0.225805329124379
1.317	0.229800673965744
1.336	0.233435393857056
1.355	0.236709488798318
1.374	0.239622958789527
1.393	0.242175803830684
1.412	0.24436802392179
1.431	0.246199619062843
1.45	0.247670589253844
1.469	0.248780934494794
1.488	0.249530654785691
1.507	0.249919812561604
1.53	0.249999979188313
1.567	0.249835837395777
1.586	0.249332860491757
1.605	0.248469258637685
1.624	0.247245031833561
1.643	0.245660180079385
1.662	0.243714703375158
1.681	0.241408601720878
1.7	0.238741875116547
1.719	0.235714523562163
1.738	0.232326547057728
1.757	0.228577945603241
1.776	0.224468719198701
1.795	0.21999886784411
1.814	0.215168391539467
1.833	0.209977290284772
1.852	0.204425564080025
1.871	0.198513212925226
1.89	0.192240236820375
1.909	0.185606635765471
1.928	0.178612409760516
1.947	0.17125755880551
1.966	0.163542082900451
1.985	0.155465982045341
2.004	0.147029256240177
2.023	0.138231926296652
2.047	0.12669571562242
2.084	0.108951024268095
2.103	0.100267555076055
2.122	0.0919447108340661
2.141	0.0839824915421303
2.16	0.0763808972002451
2.179	0.069139927808413
2.198	0.0622595833666324
2.217	0.055739863874904
2.236	0.0495807693332271
2.255	0.0437822997416024
2.274	0.0383444551000292
2.293	0.0332672354085091
2.312	0.0285506406670395
2.331	0.0241946708756231
2.35	0.0201993260342581
2.369	0.0165646061429445
2.388	0.0132905112016832
2.407	0.0103770412104742
2.426	0.00782419616931751
2.445	0.0056319760782122
2.464	0.00380038093715829
2.483	0.00232941074615756
2.502	0.00121906550520823
2.521	0.000469345214310302
2.54	8.01874383977719e-05
2.563	2.08116892608246e-08
2.85	0.000164162604225027
2.869	0.000667139508244929
2.888	0.00153074136231623
2.907	0.00275496816643983
2.926	0.00433981992061572
2.945	0.00628529662484389
2.964	0.00859139827912347
2.983	0.0112581248834545
3.002	0.0142854764378377
3.021	0.0176734529422733
3.04	0.0214220543967611
3.059	0.0255312808013004
3.078	0.0300011321558911
3.097	0.0348316084605349
3.116	0.0400227097152301
3.135	0.0455744359199768
3.154	0.0514867870747757
3.173	0.0577597631796269
3.192	0.0643933642345296
3.211	0.0713875902394845
3.23	0.0787424411944917
3.249	0.0864579170995503
3.268	0.0945340179546612
3.287	0.102970743759824
3.306	0.111768073703349
3.33	0.123304284377581
3.367	0.141048975731906
3.386	0.149732444923947
3.405	0.158055289165935
3.424	0.166017508457871
3.443	0.173619102799756
3.462	0.180860072191589
3.481	0.187740416633369
3.5	0.194260136125098
3.519	0.200419230666775
3.538	0.206217700258399
3.557	0.211655544899972
3.576	0.216732764591493
3.595	0.221449359332961
3.614	0.225805329124379
3.633	0.229800673965744
3.652	0.233435393857056
3.671	0.236709488798318
3.69	0.239622958789527
3.709	0.242175803830684
3.728	0.24436802392179
3.747	0.246199619062843
3.766	0.247670589253844
3.785	0.248780934494794
3.804	0.249530654785691
3.823	0.249919812561604
3.846	0.249999979188313
3.883	0.249835837395777
3.902	0.249332860491757
3.921	0.248469258637685
3.94	0.247245031833561
3.959	0.245660180079385
3.978	0.243714703375158
3.997	0.241408601720878
4.016	0.238741875116547
4.035	0.235714523562163
4.054	0.232326547057728
4.073	0.228577945603241
4.092	0.224468719198701
4.111	0.21999886784411
4.13	0.215168391539467
4.149	0.209977290284772
4.168	0.204425564080025
4.187	0.198513212925226
4.206	0.192240236820375
4.225	0.185606635765471
4.244	0.178612409760516
4.263	0.17125755880551
4.282	0.163542082900451
4.301	0.155465982045341
4.32	0.147029256240177
4.339	0.138231926296652
4.363	0.12669571562242
4.4	0.108951024268095
4.419	0.100267555076055
4.438	0.0919447108340661
4.457	0.0839824915421303
4.476	0.0763808972002451
4.495	0.069139927808413
4.514	0.0622595833666324
4.533	0.055739863874904
4.552	0.0495807693332271
4.571	0.0437822997416024
4.59	0.0383444551000292
4.609	0.0332672354085091
4.628	0.0285506406670395
4.647	0.0241946708756231
4.666	0.0201993260342581
4.685	0.0165646061429445
4.704	0.0132905112016832
4.723	0.0103770412104742
4.742	0.00782419616931751
4.761	0.0056319760782122
4.78	0.00380038093715829
4.799	0.00232941074615756
4.818	0.00121906550520823
4.837	0.000469345214310302
4.856	8.01874383977719e-05
4.879	2.08116892608246e-08
5.381	0


==> Figures/NominalOutput-2.tsv <==
0	0
0.59	0.00016345691809061
0.617	0.000585967002439958
0.639	0.00126585862366912
0.659	0.00222712757971788
0.678	0.00349466033111856
0.696	0.00504662731756333
0.713	0.00684557991883405
0.73	0.00898002589839653
0.747	0.0114565545260144
0.764	0.0142780112423324
0.781	0.0174446022256101
0.798	0.0209548615055155
0.815	0.0248064409135349
0.832	0.0289967130763165
0.849	0.0335231975473951
0.867	0.038680122317797
0.885	0.0442099098343594
0.903	0.0501115550604974
0.921	0.0563847616829305
0.939	0.0630298268991138
0.957	0.0700474870068062
0.975	0.0774387461947894
0.993	0.0852047054362366
1.011	0.093346348350301
1.029	0.101862196153566
1.048	0.111241165332277
1.069	0.12201631736208
1.096	0.136302215183962
1.143	0.161217691141879
1.163	0.171379593338347
1.18	0.179638934535085
1.196	0.187024823215028
1.211	0.193565951642512
1.225	0.199313238147733
1.239	0.204703063969106
1.253	0.209731941984095
1.267	0.214403593464339
1.281	0.218727810368651
1.296	0.222991978731541
1.311	0.226896276857588
1.327	0.230692161217793
1.343	0.23413789872062
1.36	0.237449000600586
1.378	0.240597611852336
1.397	0.243558463010528
1.416	0.246177036930701
1.436	0.248587805832233
1.456	0.250659710125424
1.476	0.252400270540612
1.496	0.253810415726486
1.516	0.254886432337861
1.536	0.255622235314026
1.556	0.25601853951362
1.577	0.256094330685024
1.6	0.255821794784515
1.623	0.255204881477557
1.646	0.254241730777003
1.668	0.252974464002908
1.689	0.251420279422629
1.709	0.249599671804173
1.728	0.247539658779116
1.747	0.245138608440725
1.766	0.242380747873265
1.784	0.239427332388868
1.802	0.23613374105895
1.82	0.232493422536855
1.838	0.228501382829454
1.856	0.224153806332146
1.874	0.219447716977196
1.892	0.214380700063402
1.91	0.20895069232295
1.928	0.20315583873866
1.946	0.196994408958568
1.964	0.190464763119722
1.982	0.183565355758553
2	0.176294766624125
2.018	0.168651748131413
2.036	0.160635283443052
2.054	0.152245246609365
2.072	0.143488765476719
2.092	0.133363112842036
2.115	0.121308509483548
2.188	0.0827029418041727
2.206	0.0737681033541966
2.222	0.0662000769221569
2.237	0.0594735488192706
2.252	0.0531351911809876
2.266	0.0475865209744759
2.28	0.0423993368282432
2.294	0.037572713148565
2.308	0.0330991451171183
2.323	0.0286831446826801
2.338	0.0246368298913069
2.353	0.0209360685368392
2.369	0.0173405877349051
2.386	0.013884694984462
2.404	0.0105970141089404
2.422	0.00765629731004314
2.441	0.00489642068943308
2.461	0.00234561858739113
2.481	0.000138835077011734
2.501	-0.00173460007257731
2.521	-0.00327797421368548
2.541	-0.00448916140960076
2.561	-0.00536256728082574
2.581	-0.00589413089050694
2.602	-0.00609970494082201
2.625	-0.0059678726128034
2.653	-0.00543847272944653
2.698	-0.00417672409702696
2.758	-0.00256540276890949
2.802	-0.00175182180029143
2.851	-0.0012092191316837
2.921	-0.000481610396307453
2.945	0.000159088122012818
2.966	0.00105821641528081
2.985	0.0022088098848112
3.003	0.00363393968633829
3.021	0.00541149807117325
3.038	0.0074295320084401
3.055	0.00978602875392376
3.072	0.0124852554069488
3.089	0.0155282825374714
3.106	0.0189140705182771
3.123	0.0226403765670673
3.14	0.0267044633846201
3.157	0.031103614546546
3.175	0.0361241411754794
3.193	0.0415155719822717
3.211	0.0472766039120529
3.229	0.053406720837887
3.247	0.0599060940330141
3.265	0.0667754320221521
3.283	0.0740158053977718
3.301	0.0816284661530888
3.319	0.089614672879291
3.337	0.0979749328522503
3.355	0.106702561150603
3.375	0.116797780558506
3.398	0.128820192126674
3.472	0.167855331869752
3.49	0.176755397933185
3.506	0.184290606154167
3.521	0.19098546366803
3.536	0.197291933509253
3.55	0.202811176446551
3.564	0.207969700365793
3.578	0.212768792695424
3.592	0.217216238019373
3.607	0.22160602912545
3.622	0.22562809445716
3.637	0.229306581713532
3.653	0.232880390849798
3.67	0.236315409258983
3.688	0.239583066460783
3.706	0.242505483614234
3.725	0.245247436206816
3.745	0.247780400379472
3.765	0.249969929578508
3.785	0.251826312874516
3.805	0.253352562044032
3.825	0.254546373760024
3.845	0.255402082077572
3.865	0.255916076476081
3.886	0.256104070224463
3.908	0.255955290481714
3.931	0.255457062742714
3.954	0.254616290677387
3.976	0.253475544180717
3.997	0.252053279757106
4.017	0.250368827989919
4.037	0.248336804337584
4.056	0.246063452481806
4.075	0.243438738552658
4.093	0.240615482436315
4.111	0.237455098241612
4.129	0.233950324829674
4.147	0.230095609091618
4.165	0.225886720510841
4.183	0.221320393424461
4.201	0.216394023743373
4.219	0.211105432252691
4.237	0.205452696082696
4.255	0.199434043046049
4.273	0.193047799569163
4.291	0.186292381153412
4.309	0.179166314011746
4.327	0.171668277192578
4.345	0.163797155750268
4.363	0.155552223665369
4.381	0.146936409524686
4.4	0.137459579373801
4.421	0.126592997572428
4.45	0.111157098693718
4.49	0.0899020494261054
4.51	0.0796802600419007
4.527	0.0713622480567651
4.543	0.0639164109640591
4.558	0.0573164496282601
4.572	0.051513201559751
4.586	0.0460674807166699
4.6	0.0409837183370634
4.614	0.0362589919917804
4.628	0.0318841389665678
4.643	0.0275689278375086
4.658	0.0236172136175936
4.674	0.0197748480832862
4.69	0.0162867219285898
4.707	0.0129346886649513
4.725	0.00974672031493995
4.744	0.00674789941436948
4.763	0.00409406783339961
4.783	0.00164810745263555
4.803	-0.000457924447196945
4.823	-0.00223228029751965
4.843	-0.00367641680492437
4.863	-0.00478695899356829
4.883	-0.00555783022711065
4.903	-0.00598824104898377
4.924	-0.00609806961900983
4.948	-0.00586718866326841
4.978	-0.00521090938615298
5.111	-0.00185837642268538
5.158	-0.001286076068574
5.22	-0.000899593907298879
5.354	-0.000505300094133077
5.381	-0.000441485189209168


==> Figures/NominalOutput-3.tsv <==
0	0
0.524	0.000166803573641516
0.531	0.000579581273824736
0.537	0.00126609171723757
0.543	0.00231772053136492
0.549	0.00374879032133357
0.555	0.0055483484191603
0.561	0.00769004864450107
0.568000000000001	0.0105738302484815
0.576000000000001	0.0142992965172235
0.585	0.018920424098134
0.596	0.0249953222187447
0.615	0.0359806412982762
0.633	0.0462535757866522
0.646	0.0532658023706745
0.657	0.0588155137815081
0.668	0.063960120095941
0.678	0.0682636059687356
0.688	0.0722058569416939
0.698	0.0757926242941354
0.708	0.0790381433918483
0.719	0.0822387325230363
0.73	0.0850846709778663
0.742	0.0878283321872484
0.755	0.0904316818964812
0.769	0.0928753831775051
0.785	0.0953007480328676
0.803	0.0976712479895214
0.825	0.100200449169436
0.852	0.102932142108655
0.883	0.105717708163186
0.915	0.108247859790525
0.944	0.110197057023417
0.97	0.111609824754105
0.995	0.112623078239778
1.008	0.112873697121063
1.015	0.11267458505804
1.021	0.112162119081602
1.027	0.111266216944882
1.032	0.110198035897786
1.037	0.108807311352812
1.042	0.107052286542007
1.047	0.104888552264044
1.052	0.102284849783684
1.057	0.0992323858967481
1.062	0.0957434766237588
1.067	0.0918449146886289
1.073	0.0866771338031
1.079	0.0810442880733264
1.086	0.0739893117422188
1.094	0.0654439674323113
1.106	0.0520461819703701
1.129	0.0262539043772811
1.139	0.0156497336196733
1.147	0.00763852555109246
1.155	0.00013473012587184
1.162	-0.0059644472398892
1.169	-0.0115933454081052
1.176	-0.0167277602135982
1.182	-0.020722731165276
1.188	-0.024336834625367
1.194	-0.0275682742895791
1.2	-0.0304188403848027
1.206	-0.0328936405135209
1.212	-0.0350008263734356
1.218	-0.0367513176645078
1.224	-0.0381585243856639
1.23	-0.0392380686575713
1.236	-0.0400075071821835
1.243	-0.0405389612920235
1.25	-0.0407073973277887
1.257	-0.0405476627983612
1.265	-0.0400098397193336
1.274	-0.0390182100897016
1.284	-0.0375297208665337
1.296	-0.0353529068407381
1.313	-0.0318665188376448
1.339	-0.0265405122142752
1.352	-0.0242255804552745
1.364	-0.0224326494456966
1.375	-0.021134547862502
1.386	-0.0201993917263579
1.396	-0.0196784807508452
1.406	-0.0194746156763097
1.417	-0.0196109093949719
1.428	-0.0201100915362105
1.439	-0.0209495309505501
1.451	-0.022220046705784
1.464	-0.0239669226061077
1.478	-0.0262155862469786
1.494	-0.0291624123261798
1.513	-0.0330457927479131
1.527	-0.0358493893191465
1.534	-0.0368930731239905
1.54	-0.0374447711312049
1.546	-0.0376391929118123
1.552	-0.0375005239199293
1.56	-0.0369599169117878
1.576	-0.0357894126076532
1.584	-0.0355667352067739
1.592	-0.0356963911103838
1.6	-0.0361934956326726
1.608	-0.0370463945959978
1.616	-0.0382285552120267
1.625	-0.0399090817856322
1.635	-0.0421479764857784
1.646	-0.0449749503426808
1.659	-0.0486791561301647
1.677	-0.0542022497754013
1.725	-0.0691222084476371
1.743	-0.0742645471775845
1.76	-0.0787630698655342
1.777	-0.0828910840717549
1.794	-0.0866512757917288
1.811	-0.0900619164072118
1.829	-0.0933218240250628
1.848	-0.0964086310545484
1.868	-0.0993069739093633
1.889	-0.102004062075471
1.911	-0.104484831696511
1.934	-0.106727779029236
1.957	-0.108627544093951
1.98	-0.110190379372098
2.003	-0.111417815261002
2.026	-0.112310520989113
2.04	-0.112585408193834
2.047	-0.112413015244706
2.053	-0.111939144848479
2.059	-0.111089951043689
2.064	-0.110066027538189
2.069	-0.10872679801891
2.074	-0.107032970504074
2.079	-0.104939390808649
2.084	-0.102411262463924
2.089	-0.0994351246115546
2.094	-0.0960196782259501
2.099	-0.09218935994536
2.105	-0.0870945577295625
2.111	-0.081523691741527
2.118	-0.0745264191279666
2.126	-0.0660278769062437
2.137	-0.0537942791738759
2.163	-0.0246637486129453
2.172	-0.0151544978168587
2.18	-0.00715461252107197
2.188	0.000335508398607409
2.195	0.00642095841056989
2.202	0.0120346433124014
2.208	0.0164524359358298
2.214	0.0204954682348397
2.22	0.0241575314299753
2.226	0.0274363111386853
2.232	0.0303331241860203
2.238	0.0328526495899677
2.244	0.0350026552227769
2.25	0.0367937214814296
2.256	0.0382389631830105
2.262	0.0393537508273143
2.268	0.0401554323380537
2.275	0.0407204908435173
2.282	0.0409180273356533
2.289	0.0407827676829617
2.297	0.0402671885496542
2.305	0.039419785206543
2.314	0.0381396592588619
2.325	0.0362165161162915
2.34	0.0331957180413385
2.375	0.0259919809745384
2.388	0.0237450036381421
2.4	0.022036369062528
2.411	0.0208284529045448
2.422	0.0199913535218172
2.432	0.0195630802791902
2.442	0.0194524539252825
2.453	0.0196893028979659
2.464	0.02028452485348
2.475	0.0212135383589072
2.487	0.0225727409598502
2.5	0.024403758903766
2.514	0.026728416370843
2.53	0.0297436448678132
2.551	0.0340936873121667
2.561	0.0360187558958227
2.568	0.0370083045815104
2.574	0.0375020949912779
2.58	0.0376295896135836
2.586	0.0373876962136457
2.592	0.036793424939936
2.598	0.0358758670852684
2.605	0.03444486427692
2.613	0.0324106025365118
2.622	0.0297267663329404
2.633	0.0260595502666048
2.654	0.0185851642530785
2.67	0.0130548402387483
2.682	0.00924445423701847
2.693	0.00610022405033739
2.703	0.00357176554813954
2.713	0.00137641598768923
2.723	-0.000481089624796205
2.733	-0.0020069002929155
2.744	-0.00332011523350051
2.755	-0.0042790269739621
2.767	-0.00496312947895028
2.78	-0.00533672917233208
2.794	-0.00538892140337044
2.811	-0.00508368265916559
2.831	-0.00437236847222522
2.841	-0.00375274317213226
2.848	-0.00297207079483019
2.854	-0.00195182794874427
2.86	-0.000560749511309133
2.866	0.00120736953668299
2.872	0.0033357730499004
2.879	0.00623308832349334
2.886	0.00951781586246891
2.894	0.0136598741168985
2.904	0.0192713702149767
2.917	0.0270005022868132
2.947	0.0449774398650895
2.959	0.0517060563287606
2.97	0.0574794516723971
2.98	0.062354549947643
2.99	0.0668520396189116
3	0.0709655029058744
3.01	0.0747003000201172
3.02	0.0780710583030881
3.03	0.0810993437409477
3.041	0.0840665121730817
3.052	0.0866905104690918
3.064	0.0892099550945362
3.077	0.0915951030809845
3.092	0.0939832927835447
3.109	0.0963236565702585
3.129	0.098715259514254
3.154	0.101336454158395
3.185	0.104223513575173
3.219	0.107042463327186
3.25	0.10927310768882
3.277	0.110886334177549
3.302	0.112051389980809
3.321	0.112636293216005
3.329	0.112551601788421
3.335	0.112162028502476
3.341	0.111405748269902
3.346	0.110463756056919
3.351	0.109212189918426
3.356	0.107614271280677
3.361	0.10562456606164
3.366	0.10320498267969
3.371	0.100337233803268
3.376	0.0970259543861696
3.381	0.0932928674404367
3.386	0.0891708454798845
3.392	0.0837674061759408
3.399	0.0769299117237896
3.407	0.0685666597190702
3.417	0.0575617934579666
3.45	0.020787530600658
3.459	0.0115004163360277
3.467	0.00374003131451683
3.474	-0.0026086185999814
3.481	-0.00850487879487893
3.488	-0.0139196650025495
3.494	-0.0181618213101817
3.5	-0.0220265793832164
3.506	-0.0255096030207485
3.512	-0.0286103188693074
3.518	-0.031331650837858
3.524	-0.0336797494261694
3.53	-0.0356637173789318
3.536	-0.0372953329361057
3.542	-0.0385887718551654
3.548	-0.0395603293287197
3.555	-0.0403112777193222
3.562	-0.0406803202834256
3.569	-0.0407012342589574
3.577	-0.0403444813026637
3.585	-0.0396343226578759
3.594	-0.0384824967608104
3.604	-0.0368575271014882
3.617	-0.0343709059588306
3.666	-0.0245625015427793
3.678	-0.0227081861714815
3.689	-0.0213462407394989
3.7	-0.0203428557887824
3.71	-0.0197582360386805
3.72	-0.0194907889606446
3.731	-0.0195589925980189
3.742	-0.0199935335570247
3.753	-0.0207729890246329
3.765	-0.0219843871571905
3.777	-0.0235325799069876
3.791	-0.0257053455436456
3.806	-0.0283936286575361
3.824	-0.0319941857199826
3.844	-0.0360210858690992
3.851	-0.0370095137436701
3.857	-0.0375027072997964
3.863	-0.0376381809015314
3.87	-0.0373946964722762
3.881	-0.0365438646441261
3.892	-0.0357900389331451
3.9	-0.0355673590551042
3.908	-0.0356970077915131
3.916	-0.0361941009994782
3.924	-0.0370469850715045
3.932	-0.0382291277975586
3.941	-0.0399096313707847
3.951	-0.0421484978606541
3.962	-0.0449754386124752
3.975	-0.0486796040610509
3.993	-0.0542026426403508
4.041	-0.0691224801780068
4.059	-0.0742647875094011
4.076	-0.0787632880146392
4.093	-0.0828912868108089
4.11	-0.0866514690946545
4.127	-0.0900621052534722
4.145	-0.0933220123717362
4.164	-0.0964088221746326
4.184	-0.0993071700633781
4.205	-0.102004264268889
4.227	-0.104485039555778
4.25	-0.106727990814986
4.273	-0.108627756884839
4.296	-0.11019058978573
4.319	-0.111418019822472
4.342	-0.112310716422419
4.356	-0.112585596636234
4.363	-0.112413199830278
4.369	-0.11193932595322
4.375	-0.111090128517537
4.38	-0.110066201879699
4.385	-0.108726969138158
4.39	-0.107033138317715
4.395	-0.104939555239948
4.4	-0.102411423442723
4.405	-0.0994352820742259
4.41	-0.0960198321153118
4.415	-0.0921895102105914
4.421	-0.0870947035875611
4.427	-0.0815238331386743
4.434	-0.0745265552667256
4.442	-0.0660280069834149
4.453	-0.0537944008660114
4.479	-0.0246638505554078
4.488	-0.0151545930405543
4.496	-0.00715470185932432
4.504	0.000335424845661514
4.511	0.00642087982431594
4.518	0.0120345695924655
4.524	0.0164523662993314
4.53	0.0204954025943858
4.536	0.0241574696923905
4.542	0.0274362532053196
4.548	0.0303330699531559
4.554	0.0328525989491819
4.56	0.0350026080612658
4.566	0.0367936776824731
4.572	0.0382389226263333
4.578	0.039353713389521
4.584	0.0401553978930504
4.591	0.0407204597277397
4.598	0.040917999371592
4.605	0.0407827426911203
4.613	0.0402671667334547
4.621	0.0394197663298375
4.63	0.0381396434084005
4.641	0.0362165035669069
4.656	0.0331957093103004
4.691	0.0259919783595928
4.704	0.0237450024313928
4.716	0.0220363688117828
4.727	0.020828453278793
4.738	0.0199913543156507
4.748	0.019563081304165
4.758	0.0194524550629431
4.769	0.0196893040495105
4.78	0.0202845259301814
4.791	0.0212135392966655
4.803	0.0225727416981778
4.816	0.0244037593962361
4.83	0.0267284165907791
4.846	0.0297436447945536
4.867	0.0340936869185926
4.877	0.0360187553825657
4.884	0.0370083039979816
4.89	0.0375020943563822
4.896	0.0376295889353697
4.902	0.037387695499941
4.908	0.0367934241982644
4.914	0.0358758663227876
4.921	0.0344448634986438
4.929	0.0324106017504535
4.938	0.0297267655498086
4.949	0.0260595495013796
4.97	0.0185851635549232
4.986	0.0130548396102226
4.998	0.00924445366597126
5.009	0.00610022353334294
5.019	0.00357176507993628
5.029	0.00137641556687473
5.039	-0.00048109000042551
5.049	-0.00200690062617337
5.06	-0.00332011552389844
5.071	-0.00427902722575979
5.083	-0.0049631296936532
5.096	-0.00533672935271223
5.11	-0.00538892155330029
5.127	-0.00508368278036286
5.149	-0.00430306763353716
5.239	-0.000685660202098148
5.268	-7.94239814467801e-05
5.3	0.000241393724903283
5.341	0.000290449492531764
5.381	0.000156347717466865


==> Figures/SmoothStribeck-1.tsv <==
-2	-2.51206072440957
-1.965	-2.51409946666644
-1.931	-2.51846421878411
-1.898	-2.52507524264458
-1.866	-2.53384080070279
-1.834	-2.54504569861139
-1.802	-2.55881317279727
-1.771	-2.57471372397748
-1.74	-2.59325630742738
-1.709	-2.61456163874551
-1.678	-2.63875260922734
-1.647	-2.6659538249264
-1.616	-2.69629105125021
-1.585	-2.72989054959479
-1.554	-2.76687829071463
-1.523	-2.80737902747184
-1.491	-2.85300083546783
-1.459	-2.90262705464333
-1.426	-2.95813024302736
-1.393	-3.01815295453295
-1.359	-3.08484461569655
-1.325	-3.15656852665704
-1.29	-3.23575310694595
-1.254	-3.32293537082844
-1.217	-3.41863616939553
-1.179	-3.52333877061937
-1.139	-3.64047297499926
-1.098	-3.76767610166504
-1.054	-3.9117888100142
-1.006	-4.0771457674301
-0.952	-4.27167465558764
-0.879	-4.54408820404224
-0.777	-4.92419275583726
-0.734	-5.07533782859769
-0.7	-5.18689442447064
-0.671	-5.27435856495111
-0.646	-5.34258309778115
-0.624	-5.39602730682183
-0.605	-5.43643547005407
-0.588	-5.46749688244518
-0.573	-5.49048809283437
-0.559	-5.50787476361603
-0.547	-5.5194089098943
-0.536	-5.52706913513702
-0.525	-5.53177974863228
-0.515	-5.53336594572609
-0.505	-5.53225584215046
-0.495	-5.52832294670678
-0.486	-5.52226382847437
-0.476	-5.51261280100916
-0.466	-5.49976278813138
-0.455	-5.48177538960286
-0.443000000000001	-5.4573486176506
-0.431	-5.42768582376276
-0.418	-5.38937742431957
-0.404	-5.34062013451416
-0.389	-5.27935558589216
-0.374	-5.20834358512239
-0.358	-5.12139974268027
-0.341	-5.01585442993816
-0.323	-4.88876699348664
-0.305	-4.74539641728012
-0.286	-4.57592301723851
-0.266	-4.37700853859171
-0.245	-4.14524027937625
-0.223	-3.87725557422372
-0.199	-3.55592995123458
-0.174	-3.19011001516519
-0.147	-2.76145479642446
-0.117	-2.24818024972783
-0.0819999999999999	-1.60782613907578
-0.0389999999999997	-0.776491831332287
0.0979999999999999	1.90548108236618
0.133	2.52647002118415
0.163	3.0195276516458
0.19	3.42781443812228
0.216	3.78662827093489
0.24	4.08659113555544
0.263	4.34533878132582
0.284	4.55698404205636
0.304	4.73694483516456
0.324	4.89625015397946
0.343	5.02899201027387
0.361	5.1386030371775
0.378	5.22825635548896
0.394	5.30083967119898
0.409	5.35894793820625
0.423	5.40488880470389
0.437	5.44318603975818
0.45	5.4722191842302
0.462	5.49369752415876
0.473	5.5090996809731
0.484	5.52058323550459
0.494	5.52776947765544
0.503	5.53169916797647
0.513	5.53336364840055
0.523	5.53230668829351
0.533	5.52865314096938
0.544	5.5217814505412
0.555	5.51207600462671
0.567	5.4984395608118
0.581	5.47876516448361
0.596	5.45351304934524
0.613	5.42011714603393
0.632	5.3773720332741
0.653	5.32423045525478
0.677	5.25693918136903
0.704	5.17422797389524
0.736	5.06852656484044
0.775	4.93141119818856
0.828	4.73608163207234
0.989	4.13751690310763
1.041	3.95577872798341
1.088	3.7997582175857
1.131	3.66473498920078
1.172	3.54332925328153
1.211	3.43473734685276
1.249	3.33550650752214
1.286	3.24515181731015
1.322	3.16314189671459
1.357	3.08892338042366
1.392	3.0200436433433
1.426	2.95813024302736
1.459	2.90262705464333
1.492	2.85151520727876
1.525	2.80465766587032
1.557	2.76314727777284
1.589	2.7253673962283
1.621	2.69118060382279
1.652	2.66135772151678
1.683	2.63465051277708
1.714	2.61093335732103
1.745	2.59008189072959
1.776	2.57197354374644
1.808	2.5560307874882
1.84	2.54275334948671
1.872	2.53201510450458
1.905	2.52347108851452
1.938	2.51736695738543
1.972	2.51349697164903
2	2.51206072440957


==> Figures/SmoothStribeck-2.tsv <==
-2	-2
2	2


==> Figures/SmoothStribeck-3.tsv <==
-2	-0.512060724409573
-1.959	-0.555695148419065
-1.919	-0.601590866088916
-1.879	-0.650992436508147
-1.84	-0.702753349486708
-1.801	-0.758286072006356
-1.762	-0.81781957523427
-1.723	-0.881589958178976
-1.684	-0.949839444159524
-1.645	-1.02281507928332
-1.606	-1.10076707757264
-1.567	-1.18394674791964
-1.528	-1.27260392694813
-1.489	-1.36698382883503
-1.45	-1.4673232078708
-1.41	-1.57666022963096
-1.37	-1.69272220411706
-1.329	-1.81886608365928
-1.288	-1.95244347769813
-1.246	-2.09710341212683
-1.203	-2.25345754823025
-1.158	-2.42595975856439
-1.112	-2.61144828720627
-1.063	-2.81870069031842
-1.01	-3.05306990171949
-0.949	-3.33369801116623
-0.862	-3.74620014626069
-0.772	-4.17020957732943
-0.725	-4.38067288986579
-0.689	-4.5320110156454
-0.658	-4.65275315478894
-0.632	-4.7453720332741
-0.609	-4.81940672915077
-0.588	-4.87949688244518
-0.57	-4.92455573121052
-0.553	-4.96104432172801
-0.538	-4.9878910570526
-0.525	-5.00677974863228
-0.513	-5.02036364840055
-0.502	-5.02937817219853
-0.492	-5.03457349282083
-0.483	-5.03669659491822
-0.474	-5.0363029295227
-0.465	-5.03329676722241
-0.456	-5.02758179448639
-0.447	-5.0190613346673
-0.437	-5.00618603975818
-0.427	-4.98959512019134
-0.416	-4.96689621437428
-0.404	-4.93662013451416
-0.391	-4.89707834496073
-0.377	-4.84634543735485
-0.363	-4.78683875009711
-0.348	-4.71298948477872
-0.332	-4.62231545072428
-0.315	-4.51208485292321
-0.297	-4.37933342359459
-0.278	-4.22090041246126
-0.258	-4.03348969569471
-0.237	-3.81376297594905
-0.215	-3.55847217874215
-0.192	-3.26463724877304
-0.167	-2.91521765774795
-0.14	-2.50499629243057
-0.11	-2.01338777821616
-0.0750000000000002	-1.40031292589446
-0.0300000000000002	-0.568400623748897
0.0860000000000003	1.59694813856288
0.121	2.19768017015809
0.152	2.6913360058647
0.18	3.10071849402557
0.205	3.43405405628285
0.229	3.72388534401838
0.251	3.96286035904922
0.272	4.16691069628591
0.292	4.33947795865171
0.311	4.48402443802035
0.329	4.60391467562929
0.346	4.70233510871486
0.362	4.78224413550179
0.377	4.84634543735485
0.391	4.89707834496073
0.405	4.9393680946968
0.418	4.97137742431957
0.43	4.99497040131725
0.441	5.01177461957049
0.451000000000001	5.02320075883414
0.461	5.03109694128125
0.47	5.03529510185597
0.479	5.03683801894195
0.488	5.03582170759427
0.497	5.03234148434116
0.507	5.02569961052445
0.517	5.01626039765911
0.528	5.00279676981615
0.541	4.98294323783545
0.555	4.95707600462671
0.57	4.92455573121052
0.587	4.88216288216387
0.606	4.82845308853968
0.627	4.76214029861581
0.651	4.67853645262814
0.678	4.57599964320478
0.71	4.44498293443482
0.748	4.27916327762099
0.797	4.05424241119772
0.879	3.66508820404224
0.974	3.21747892266301
1.034	2.9457176251255
1.087	2.71598860850246
1.136	2.51353903595658
1.183	2.32901334256697
1.228	2.16153881921378
1.272	2.00661405438782
1.315	1.86363520432434
1.357	1.73192338042367
1.398	1.61076332397423
1.439	1.49673271275463
1.479	1.39213454814594
1.519	1.29386718256481
1.559	1.20167815911416
1.599	1.11530454958436
1.638	1.03643275079821
1.677	0.96258240861751
1.716	0.893502946619812
1.755	0.828946617046427
1.795	0.767178834123283
1.835	0.709657407087982
1.875	0.656134162141012
1.915	0.606369551071551
1.956	0.559020664918258
1.997	0.51514139075698
2	0.512060724409573


==> Figures/SmoothStribeck-4.tsv <==
-0.5	-6
-0.5	6


==> Figures/SmoothStribeck-5.tsv <==
0.5	-6
0.5	6


==> Figures/Variation_coeff_3_LS_IV-1.tsv <==
0	-0.311863301634994
0.01	-0.311863301634994


==> Figures/Variation_coeff_3_LS_IV-10.tsv <==
0	-0.311749547956789
0.001	-0.311815637966922
0.002	-0.3087401564584
0.003	-0.310039395356042
0.004	-0.308355148513481
0.005	-0.311232780488653
0.00600000000000001	-0.309947511214086
0.00700000000000001	-0.310251616678481
0.00800000000000001	-0.311133264344412
0.00900000000000001	-0.31031111869727
0.01	-0.310180190426167


==> Figures/Variation_coeff_3_LS_IV-11.tsv <==
0	-0.311749547956789
0.001	-0.31184872686729
0.002	-0.311640943785143
0.003	-0.311234637888843
0.004	-0.311287830735251
0.005	-0.311377631456121
0.00600000000000001	-0.311549018608676
0.00700000000000001	-0.310787926504521
0.00800000000000001	-0.311281390187785
0.00900000000000001	-0.31029763827442
0.01	-0.31138863540556


==> Figures/Variation_coeff_3_LS_IV-12.tsv <==
0	-0.311749547956789
0.001	-0.311832082075275
0.002	-0.309684364622592
0.003	-0.310642326314341
0.004	-0.308682635728512
0.005	-0.309901021018185
0.00600000000000001	-0.31109117965367
0.00700000000000001	-0.310340037878314
0.00800000000000001	-0.310177747946224
0.00900000000000001	-0.308929770424238
0.01	-0.3101913583757


==> Figures/Variation_coeff_3_LS_IV-13.tsv <==
0	-0.311749547956789
0.001	-0.311843016186026
0.002	-0.311328360027826
0.003	-0.311384252371697
0.004	-0.308426765267739
0.005	-0.311198274357895
0.00600000000000001	-0.310183398977812
0.00700000000000001	-0.310127203660231
0.00800000000000001	-0.310436522987412
0.00900000000000001	-0.310565737098143


==> Figures/Variation_coeff_3_LS_IV-14.tsv <==
0	-0.311749547956789
0.001	-0.311826588128175
0.002	-0.310869222845834
0.003	-0.311751600270579
0.004	-0.31171681450614
0.005	-0.308811142292652
0.00600000000000001	-0.310724462457759
0.00700000000000001	-0.306470871397296
0.00800000000000001	-0.308104356199926
0.00900000000000001	-0.310140517937487
0.01	-0.308013136383955


==> Figures/Variation_coeff_3_LS_IV-15.tsv <==
0	-0.311749547956789
0.001	-0.311826943600691
0.002	-0.311164073475513
0.003	-0.310642326314341
0.004	-0.310662016850311
0.005	-0.310089015843165
0.00600000000000001	-0.310321805821217
0.00700000000000001	-0.311130026803761
0.00800000000000001	-0.310796806088861
0.00900000000000001	-0.310470904289567
0.01	-0.310746748888193


==> Figures/Variation_coeff_3_LS_IV-16.tsv <==
0	-0.311749547956789
0.001	-0.311823307941559
0.002	-0.311814852930947
0.003	-0.308433088041721
0.004	-0.309364758890949
0.005	-0.31159227040375
0.00600000000000001	-0.310438394156832
0.00700000000000001	-0.310163907895237
0.00800000000000001	-0.310814060942119
0.00900000000000001	-0.309941115413015
0.01	-0.30658129599835


==> Figures/Variation_coeff_3_LS_IV-17.tsv <==
0	-0.311749547956789
0.001	-0.311829104272879
0.002	-0.311753173886354
0.003	-0.307744702116003
0.004	-0.31166608759081
0.005	-0.310057566023189
0.00600000000000001	-0.306102486551959
0.00700000000000001	-0.309670154497995
0.00800000000000001	-0.310936490046706
0.00900000000000001	-0.31050368002591
0.01	-0.310089090565182


==> Figures/Variation_coeff_3_LS_IV-18.tsv <==
0	-0.311749547956789
0.001	-0.311838422168758
0.002	-0.311040185408671
0.003	-0.310648468378147
0.004	-0.311492101948675
0.005	-0.311584475283057
0.00600000000000001	-0.310607549004547
0.00700000000000001	-0.31102414432823
0.00800000000000001	-0.310138641368614
0.00900000000000001	-0.310739635579591
0.01	-0.311333430726049


==> Figures/Variation_coeff_3_LS_IV-19.tsv <==
0	-0.311749547956789
0.001	-0.311846259387984
0.002	-0.310010374284164
0.003	-0.307878214172559
0.004	-0.309814941361526
0.005	-0.308997462849455
0.00600000000000001	-0.310367139696974
0.00700000000000001	-0.310641920955058
nan	nan
0.00900000000000001	-0.31025587639446
0.01	-0.310604501339537


==> Figures/Variation_coeff_3_LS_IV-2.tsv <==
0	-0.311749547956789
0.001	-0.311815614843363
0.002	-0.311568532153808
0.003	-0.311069138314483
0.004	-0.310064921230747
0.005	-0.311065173724101
0.00600000000000001	-0.31026762785695
0.00700000000000001	-0.311272891877548
0.00800000000000001	-0.310394775227708
0.00900000000000001	-0.310029506625863
0.01	-0.309692633391431


==> Figures/Variation_coeff_3_LS_IV-20.tsv <==
0	-0.311749547956789
0.001	-0.311626745060983
0.002	-0.311167423744204
0.003	-0.311066415972007
0.004	-0.308308985528528
0.005	-0.311632104420641
0.00600000000000001	-0.310488860625045
0.00700000000000001	-0.310447183280286
0.00800000000000001	-0.306134401341565
0.00900000000000001	-0.310637847257794
0.01	-0.310757731980631


==> Figures/Variation_coeff_3_LS_IV-21.tsv <==
0	-0.311749547956789
0.001	-0.311819173625129
0.002	-0.311299955227187
0.003	-0.308016057073841
0.004	-0.307965207042919
0.005	-0.309782257808268
0.00600000000000001	-0.310762789826999
0.00700000000000001	-0.309899118660084
0.00800000000000001	-0.310355849697936
0.00900000000000001	-0.310274790999551
0.01	-0.308650355763422


==> Figures/Variation_coeff_3_LS_IV-22.tsv <==
0	-0.311749547956788
0.001	-0.311741461684514
0.002	-0.310717554178662
0.003	-0.310007151531755
0.004	-0.310120587414203
0.005	-0.310261105390105
0.00600000000000001	-0.310223764891693
0.00700000000000001	-0.309959066467232
0.00800000000000001	-0.309791010796956
0.00900000000000001	-0.309917558541271
0.01	-0.309468458010265


==> Figures/Variation_coeff_3_LS_IV-23.tsv <==
0	-0.311863301680759
0.001	-0.311863301266495
0.002	-0.31186329827019
0.003	-0.311863293669881
0.004	-0.311863287339258
0.005	-0.311863277839556
0.00600000000000001	-0.311863266165944
0.00700000000000001	-0.311863229402613
0.00800000000000001	-0.311863220943458
0.00900000000000001	-0.311863195579822
0.01	-0.311862945710009


==> Figures/Variation_coeff_3_LS_IV-24.tsv <==
0	-0.311863301680759
0.001	-0.311863301069219
0.002	-0.311863298811387
0.003	-0.311863293894229
0.004	-0.311863286319058
0.005	-0.3118632773164
0.00600000000000001	-0.311863266737666
0.00700000000000001	-0.311863250871728
0.00800000000000001	-0.311863221624116
0.00900000000000001	-0.311863202757658
0.01	-0.311863106392014


==> Figures/Variation_coeff_3_LS_IV-25.tsv <==
0	-0.311863301680759
0.001	-0.311863301069219
0.002	-0.311863298814038
0.003	-0.311863290702047
0.004	-0.311863285348137
0.005	-0.3118632761704
0.00600000000000001	-0.311863253215613
0.00700000000000001	-0.311863241778257
0.00800000000000001	-0.311863244380443
0.00900000000000001	-0.311863180312399
0.01	-0.311863086404636


==> Figures/Variation_coeff_3_LS_IV-26.tsv <==
0	-0.311863301680759
0.001	-0.311863301032839
0.002	-0.311863298785413
0.003	-0.311863294011438
0.004	-0.311863282720649
0.005	-0.311863278219614
0.00600000000000001	-0.311863266682919
0.00700000000000001	-0.311863245803632
0.00800000000000001	-0.311863218000566
0.00900000000000001	-0.31186317373101
0.01	-0.311863180371136


==> Figures/Variation_coeff_3_LS_IV-27.tsv <==
0	-0.311863301680759
0.001	-0.311863301079184
0.002	-0.31186329835955
0.003	-0.311863292068462
0.004	-0.311863289634881
0.005	-0.311863277991328
0.00600000000000001	-0.311863265876228
0.00700000000000001	-0.311863232095992
0.00800000000000001	-0.311863228680833
0.00900000000000001	-0.311863204273335
0.01	-0.311863093626161


==> Figures/Variation_coeff_3_LS_IV-28.tsv <==
0	-0.311863301680759
0.001	-0.311863301068398
0.002	-0.311863298389755
0.003	-0.311863294254028
0.004	-0.31186328795888
0.005	-0.31186327482579
0.00600000000000001	-0.311863251367746
0.00700000000000001	-0.311863224194575
0.00800000000000001	-0.311863181606759
0.00900000000000001	-0.311863188676657
0.01	-0.311863129607254


==> Figures/Variation_coeff_3_LS_IV-29.tsv <==
0	-0.311863301680759
0.001	-0.311863301045283
0.002	-0.311863297774019
0.003	-0.311863294839149
0.004	-0.311863289191322
0.005	-0.31186326941058
0.00600000000000001	-0.311863261877939
0.00700000000000001	-0.311863217300442
0.00800000000000001	-0.311863241945219
0.00900000000000001	-0.311863196464818
0.01	-0.311863163408533


==> Figures/Variation_coeff_3_LS_IV-3.tsv <==
0	-0.311749547956789
0.001	-0.311817053995086
0.002	-0.310330765880236
0.003	-0.311806136821642
0.004	-0.311674779471757
0.005	-0.309993295188744
0.00600000000000001	-0.311221026152207
0.00700000000000001	-0.310910499343758
0.00800000000000001	-0.311003656409803
0.00900000000000001	-0.310407412727039
0.01	-0.31088293301172


==> Figures/Variation_coeff_3_LS_IV-30.tsv <==
0	-0.311863301680759
0.001	-0.31186330127754
0.002	-0.311863297301498
0.003	-0.31186329322561
0.004	-0.311863286881671
0.005	-0.311863279586853
0.00600000000000001	-0.311863256310518
0.00700000000000001	-0.311863204757698
0.00800000000000001	-0.311863207555117
0.00900000000000001	-0.311863138789169
0.01	-0.311863132759236


==> Figures/Variation_coeff_3_LS_IV-31.tsv <==
0	-0.311863301680759
0.001	-0.311863301293909
0.002	-0.311863299052441
0.003	-0.311863359482464
0.004	-0.31186328788353
0.005	-0.311863276516263
0.00600000000000001	-0.311863256252761
0.00700000000000001	-0.311863245898288
0.00800000000000001	-0.311863214969354
0.00900000000000001	-0.311863178561426
0.01	-0.311863546696719


==> Figures/Variation_coeff_3_LS_IV-32.tsv <==
0	-0.311863301680759
0.001	-0.311863301157075
0.002	-0.311863297976908
0.003	-0.311863292852248
0.004	-0.311863284358447
0.005	-0.311863270868849
0.00600000000000001	-0.311863252884864
0.00700000000000001	-0.311863246421867
0.00800000000000001	-0.311863662527577
0.00900000000000001	-0.311863153345266
0.01	-0.311863689595932


==> Figures/Variation_coeff_3_LS_IV-33.tsv <==
0	-0.311863301680759
0.001	-0.311863300750728
0.002	-0.311863298346215
0.003	-0.311863294206179
0.004	-0.311863288480591
0.005	-0.311863279463072
0.00600000000000001	-0.311863440575923
0.00700000000000001	-0.311863250120394
0.00800000000000001	-0.311863210122186
0.00900000000000001	-0.311863186118837
0.01	-0.311863880373485


==> Figures/Variation_coeff_3_LS_IV-34.tsv <==
0	-0.311863301680759
0.001	-0.311863301086675
0.002	-0.311863297803117
0.003	-0.311863294288376
0.004	-0.311863285166374
0.005	-0.31186327441948
0.00600000000000001	-0.311863261389728
0.00700000000000001	-0.311863237489244
0.00800000000000001	-0.311863185294504
0.00900000000000001	-0.311863173870769
0.01	-0.311863011512535


==> Figures/Variation_coeff_3_LS_IV-35.tsv <==
0	-0.311863301680759
0.001	-0.311863301041312
0.002	-0.311863298444051
0.003	-0.311863292831555
0.004	-0.311863283351406
0.005	-0.311863267280729
0.00600000000000001	-0.311863271264385
0.00700000000000001	-0.311863251319294
0.00800000000000001	-0.311863142566254
0.00900000000000001	-0.311863199156819
0.01	-0.311863094569996


==> Figures/Variation_coeff_3_LS_IV-36.tsv <==
0	-0.311863301680759
0.001	-0.311863301174497
0.002	-0.311863297659585
0.003	-0.311863294206179
0.004	-0.311863286568414
0.005	-0.311863284028362
0.00600000000000001	-0.311863255418372
0.00700000000000001	-0.31186324565353
0.00800000000000001	-0.311863235265837
0.00900000000000001	-0.311863194876791
0.01	-0.311863170398643


==> Figures/Variation_coeff_3_LS_IV-37.tsv <==
0	-0.311863301680759
0.001	-0.311863301211379
0.002	-0.311863298910085
0.003	-0.311863290702047
0.004	-0.311863284662596
0.005	-0.31186327339547
0.00600000000000001	-0.311863239432704
0.00700000000000001	-0.311863233804913
0.00800000000000001	-0.311863186637248
0.00900000000000001	-0.3118631473063
0.01	-0.311863025922041


==> Figures/Variation_coeff_3_LS_IV-38.tsv <==
0	-0.311863301680759
0.001	-0.311863300721672
0.002	-0.311863298998781
0.003	-0.311863292935298
0.004	-0.311863285182914
0.005	-0.311863275586624
0.00600000000000001	-0.311863246199576
0.00700000000000001	-0.311863235566252
0.00800000000000001	-0.31186321366208
0.00900000000000001	-0.311863462524231
0.01	-0.311863095419581


==> Figures/Variation_coeff_3_LS_IV-39.tsv <==
0	-0.311863301680759
0.001	-0.311863301069993
0.002	-0.31186329785632
0.003	-0.311863295503792
0.004	-0.311863286452439
0.005	-0.311863278177965
0.00600000000000001	-0.311863263783414
0.00700000000000001	-0.311863210828183
0.00800000000000001	-0.311863207450574
0.00900000000000001	-0.31186320052073
0.01	-0.311863089659512


==> Figures/Variation_coeff_3_LS_IV-4.tsv <==
0	-0.311749547956789
0.001	-0.311817053995086
0.002	-0.308610615884523
0.003	-0.308433088041721
0.004	-0.311692568024951
nan	nan
0.00600000000000001	-0.311014775849309
nan	nan
0.00800000000000001	-0.309976320081091
0.00900000000000001	-0.309853344378661
0.01	-0.310223347376583


==> Figures/Variation_coeff_3_LS_IV-40.tsv <==
0	-0.311863301680759
0.001	-0.311863301026702
0.002	-0.311863299070727
0.003	-0.311863291625186
0.004	-0.311863286572553
0.005	-0.311863280720573
0.00600000000000001	-0.311863245045214
0.00700000000000001	-0.311863243537549
0.00800000000000001	-0.31186318840152
0.00900000000000001	-0.311863116144259
0.01	-0.311863064714268


==> Figures/Variation_coeff_3_LS_IV-41.tsv <==
0	-0.311863301680759
0.001	-0.311863301160082
0.002	-0.311863296785906
0.003	-0.311863293057927
0.004	-0.311863284177371
0.005	-0.311863271459829
0.00600000000000001	-0.311863250843876
0.00700000000000001	-0.311863237781066
0.00800000000000001	-0.311863172763383
0.00900000000000001	-0.311863198931211
0.01	-0.311863175852446


==> Figures/Variation_coeff_3_LS_IV-42.tsv <==
0	-0.311863301680759
0.001	-0.31186330148112
0.002	-0.311863298262887
0.003	-0.311863292856699
0.004	-0.311863284346355
0.005	-0.311863275363467
0.00600000000000001	-0.311863268591488
0.00700000000000001	-0.311863230962362
0.00800000000000001	-0.311863207890226
0.00900000000000001	-0.311863201833084
0.01	-0.311863888512284


==> Figures/Variation_coeff_3_LS_IV-43.tsv <==
0	-0.311863301680759
0.001	-0.311863301104166
0.002	-0.311863298283644
0.003	-0.31186329656064
0.004	-0.311863286129842
0.005	-0.31186327593206
0.00600000000000001	-0.311863266995844
0.00700000000000001	-0.311863235779394
0.00800000000000001	-0.311863229614363
0.00900000000000001	-0.31186319468873
0.01	-0.311863228575321


==> Figures/Variation_coeff_3_LS_IV-5.tsv <==
0	-0.311749547956789
0.001	-0.31183642976913
0.002	-0.311833076591313
0.003	-0.310632536442954
0.004	-0.311679914145604
0.005	-0.308795375811897
0.00600000000000001	-0.311077811425434
0.00700000000000001	-0.309145926499798
0.00800000000000001	-0.307928672253262
0.00900000000000001	-0.310183262747662
0.01	-0.31059754006963


==> Figures/Variation_coeff_3_LS_IV-6.tsv <==
0	-0.311749547956789
0.001	-0.311830076426864
0.002	-0.31148320152947
0.003	-0.308572021074145
0.004	-0.310077289833095
0.005	-0.31144970519598
0.00600000000000001	-0.310889254037167
0.00700000000000001	-0.310934259227201
0.00800000000000001	-0.310320100114206
0.00900000000000001	-0.309587313641121
0.01	-0.310564182298598


==> Figures/Variation_coeff_3_LS_IV-7.tsv <==
0	-0.311749547956789
0.001	-0.310270837939717
0.002	-0.311831061934153
0.003	-0.31179070236623
0.004	-0.311303692986368
0.005	-0.310332683858463
0.00600000000000001	-0.310204441650107
0.00700000000000001	-0.309802347872735
0.00800000000000001	-0.309904495858005
0.00900000000000001	-0.306725324756052
0.01	-0.307574272252943


==> Figures/Variation_coeff_3_LS_IV-8.tsv <==
0	-0.311749547956789
0.001	-0.311833680187778
0.002	-0.306363840478681
0.003	-0.309014524352577
0.004	-0.310386354559441
0.005	-0.309721381595165
0.00600000000000001	-0.309958829421057
0.00700000000000001	-0.310796074908405
0.00800000000000001	-0.311086281381252
0.00900000000000001	-0.308965701220811


==> Figures/Variation_coeff_3_LS_IV-9.tsv <==
0	-0.311749547956789
0.001	-0.311832479251578
0.002	-0.31181690242422
0.003	-0.309343398951218
0.004	-0.307788934067256
0.005	-0.311676466865544
0.00600000000000001	-0.307256934846049
0.00700000000000001	-0.310007747821356
0.00800000000000001	-0.310135575507964
0.00900000000000001	-0.309530672336756
0.01	-0.310115539942758


==> Figures/Variation_test_cost_LS_IV_Initialization-1.tsv <==
0	0.000478071118262828
0.001	0.000749059390467086
0.002	0.000937484684566657
0.003	0.00107364342632464
0.004	0.00110520716606112
0.005	0.00145640834509054
0.006	0.00162996813937763
0.007	0.00212246603113695
0.008	0.00181305801057751
0.009	0.0019596791287983
0.01	0.002372279629841


==> Figures/Variation_test_cost_LS_IV_Initialization-10.tsv <==
0	0.000478071118262828
0.001	0.000745781262166597
0.002	0.00116517629720779
0.003	0.00108594036726608
0.004	0.00123384309199103
0.005	0.00151064626220905
0.006	0.0019217633914576
0.007	0.00171748299300242
0.008	0.00209894270834947
0.009	0.00230081720885028
0.01	0.00319259234161656


==> Figures/Variation_test_cost_LS_IV_Initialization-11.tsv <==
0	0.000478071118262828
0.001	0.000780245249712742
0.002	0.000747704262272979
0.003	0.000992391367979933
0.004	0.00105788972066966
0.005	0.00126626602161978
0.006	0.00160455069901029
0.007	0.00168144821798265
0.008	0.00169997711472794
0.009	0.00175537031383348
0.01	0.00212123271745095


==> Figures/Variation_test_cost_LS_IV_Initialization-12.tsv <==
0	0.000478071118262828
0.001	0.000742772212338068
0.002	0.000982067906057911
0.003	0.00113015540254456
0.004	0.00103851451529881
0.005	0.00146420038126443
0.006	0.00148170628530203
0.007	0.00167454395547933
0.008	0.00189273254911957
0.009	0.00240870043916968
0.01	0.00183091996267405


==> Figures/Variation_test_cost_LS_IV_Initialization-13.tsv <==
0	0.000478071118262828
0.001	0.000693992531827689
0.002	0.000869689457618155
0.003	0.00127423210034358
0.004	0.00147763366183209
0.005	0.00123302576580915
0.006	0.00161876411544279
0.007	0.00131376182357701
0.008	0.00162501847701813
0.009	0.00199011862732535
0.01	0.00181128521535474


==> Figures/Variation_test_cost_LS_IV_Initialization-14.tsv <==
0	0.000478071118262828
0.001	0.000724673125748773
0.002	0.000839183079291572
0.003	0.000992391367979933
0.004	0.00122949984295259
0.005	0.00130516106895041
0.006	0.00150960057985272
0.007	0.00190552803441426
0.008	0.00194779194055996
0.009	0.00206440499840609
0.01	0.00262925040805559


==> Figures/Variation_test_cost_LS_IV_Initialization-15.tsv <==
0	0.000478071118262828
0.001	0.00073262802101039
0.002	0.00107412050354874
0.003	0.00088994105407314
0.004	0.00109614773656483
0.005	0.00165155547992779
0.006	0.00164377516893584
0.007	0.00170445684048008
0.008	0.00202825402361606
0.009	0.00192558764773226
0.01	0.00206651574184973


==> Figures/Variation_test_cost_LS_IV_Initialization-16.tsv <==
0	0.000478071118262828
0.001	0.000736247689684189
0.002	0.000978601365531058
0.003	0.00085972400305153
0.004	0.00143206469558348
0.005	0.00134258064350681
0.006	0.00123716730701671
0.007	0.00161429036827345
0.008	0.00188269709443354
0.009	0.00201802373492896
0.01	0.00203504005173062


==> Figures/Variation_test_cost_LS_IV_Initialization-17.tsv <==
0	0.000478071118262828
0.001	0.000785003719272644
0.002	0.000850069898855344
0.003	0.00103735233427617
0.004	0.00136707435415169
0.005	0.00159986065450874
0.006	0.00154513405421449
0.007	0.00194739581984613
0.008	0.00180498690500728
0.009	0.00217517485460441
0.01	0.00269270510276573


==> Figures/Variation_test_cost_LS_IV_Initialization-18.tsv <==
0	0.000478071118262828
0.001	0.000761037834076607
0.002	0.000773592795766583
0.003	0.000898274288622745
0.004	0.00113489908810042
0.005	0.00121364240598427
0.006	0.00156175522780906
0.007	0.00170585031431634
0.008	0.00155878007001994
0.009	0.00240034099006649
0.01	0.00227051735047205


==> Figures/Variation_test_cost_LS_IV_Initialization-19.tsv <==
0	0.000478071118262828
0.001	0.000658287176515738
0.002	0.000874201277154355
0.003	0.001042989934185
0.004	0.00103493912678906
0.005	0.00160360676605671
0.006	0.00155934348551634
0.007	0.00177146503127812
0.008	0.00165719287968449
0.009	0.00203677194332161
0.01	0.00295792459687105


==> Figures/Variation_test_cost_LS_IV_Initialization-2.tsv <==
0	0.000478071118262828
0.001	0.000744859603175992
0.002	0.000797677402999327
0.003	0.00127545237712456
0.004	0.00136854316647156
0.005	0.00130923057649745
0.006	0.00171507742943333
0.007	0.00193030258175257
0.008	0.00205578096490229
0.009	0.00210631056781999
0.01	0.00243080262405562


==> Figures/Variation_test_cost_LS_IV_Initialization-20.tsv <==
0	0.000478071118262828
0.001	0.000725234701527336
0.002	0.000897520638450385
0.003	0.000876293914058046
0.004	0.00103919278158196
0.005	0.00130277378842665
0.006	0.00167641937436619
0.007	0.00170032722548774
0.008	0.00185975620865498
0.009	0.00206815514054353
0.01	0.00232033237488511


==> Figures/Variation_test_cost_LS_IV_Initialization-21.tsv <==
0	0.000478071118262828
0.001	0.000731977298157148
0.002	0.00089292863929011
0.003	0.00101276811063366
0.004	0.00119946638589329
0.005	0.00139984268699027
0.006	0.00155963994343054
0.007	0.00171817574697467
0.008	0.00185031809898894
0.009	0.00200908205991355
0.01	0.00233346751340473
0.011	0.00259139955214449


==> Figures/Variation_test_cost_LS_IV_Initialization-22.tsv <==
0	0.000481860268713753
0.001	0.000482085525000508
0.002	0.000487316140426772
0.003	0.00051256535117101
0.004	0.000573659772494966
0.005	0.000707373615801019
0.006	0.000878442491526108
0.007	0.00134876719421061
0.008	0.00156390186103816
0.009	0.00220057047950044
0.01	0.00313251652240538


==> Figures/Variation_test_cost_LS_IV_Initialization-23.tsv <==
0	0.000481860268713753
0.001	0.000482366614581226
0.002	0.000486584430879506
0.003	0.000504916704040235
0.004	0.000561699533413838
0.005	0.000681821391476191
0.006	0.000817690228721536
0.007	0.00117132229923554
0.008	0.00164838097189136
0.009	0.00192814924061063
0.01	0.00291417610571147


==> Figures/Variation_test_cost_LS_IV_Initialization-24.tsv <==
0	0.000481860268713753
0.001	0.000482366614581226
0.002	0.000486659304602052
0.003	0.000528254114977649
0.004	0.000579104993796577
0.005	0.000700216694218676
0.006	0.00106279411471268
0.007	0.00119484488523305
0.008	0.00126278532475363
0.009	0.00228190474802437
0.01	0.00287802504674866


==> Figures/Variation_test_cost_LS_IV_Initialization-25.tsv <==
0	0.000481860268713753
0.001	0.000482131327333307
0.002	0.000487644160448102
0.003	0.000507396996013019
0.004	0.000607342891796678
0.005	0.000675121728580126
0.006	0.000873202511532318
0.007	0.00112030634518804
0.008	0.00174641646671975
0.009	0.00234766321368106
0.01	0.00336775438964689


==> Figures/Variation_test_cost_LS_IV_Initialization-26.tsv <==
0	0.000481860268713753
0.001	0.000482323953764768
0.002	0.000486847171334726
0.003	0.000522344682997508
0.004	0.000547671117181552
0.005	0.000706198201618715
0.006	0.00088238155620164
0.007	0.00133619306773244
0.008	0.00142372552539904
0.009	0.00213778859135981
0.01	0.00278565860629505


==> Figures/Variation_test_cost_LS_IV_Initialization-27.tsv <==
0	0.000481860268713753
0.001	0.000482106898795995
0.002	0.000488409479673827
0.003	0.000510644686209136
0.004	0.000547244010964771
0.005	0.000707716558697809
0.006	0.00102879243536337
0.007	0.00130577645606717
0.008	0.00179720143771242
0.009	0.00210741241216032
0.01	0.00308427498531317


==> Figures/Variation_test_cost_LS_IV_Initialization-28.tsv <==
0	0.000481860268713753
0.001	0.000482130560162412
0.002	0.000488634031029811
0.003	0.000506082452652963
0.004	0.000556338272204485
0.005	0.000765575203137064
0.006	0.000884671683482004
0.007	0.00126358699602166
0.008	0.00146339088140278
0.009	0.00229281847395134
0.01	0.00275399435939921


==> Figures/Variation_test_cost_LS_IV_Initialization-29.tsv <==
0	0.000481860268713753
0.001	0.000482064120087876
0.002	0.000488732136018823
0.003	0.000515131351053962
0.004	0.000567015187278226
0.005	0.000672949773471966
0.006	0.000938539447120839
0.007	0.00130824168667546
0.008	0.00154916167593575
0.009	0.00228862972544044
0.01	0.00305710198560014


==> Figures/Variation_test_cost_LS_IV_Initialization-3.tsv <==
0	0.000478071118262828
0.001	0.000744859603175992
0.002	0.000728251494900179
0.003	0.00088994105407314
0.004	0.00135606152176171
0.005	0.00112524343950207
0.006	0.00160514944947703
0.007	0.00134189151460799
0.008	0.00180065251999695
0.009	0.00184450655017645
0.01	0.00217075762790817


==> Figures/Variation_test_cost_LS_IV_Initialization-30.tsv <==
0	0.000481860268713753
0.001	0.000482128023242937
0.002	0.000486190130178281
0.003	0.000636319946153669
0.004	0.000555019585470608
0.005	0.000697776800935621
0.006	0.000948228301099996
0.007	0.00119380182812671
0.008	0.0017186784856523
0.009	0.00210740658054023


==> Figures/Variation_test_cost_LS_IV_Initialization-31.tsv <==
0	0.000481860268713753
0.001	0.000482034132391649
0.002	0.000486821253048513
0.003	0.000512111222800286
0.004	0.000592247898921103
0.005	0.000765932253832889
0.006	0.00100135142515611
0.007	0.00124568053174266
0.008	0.00286569272027603
0.009	0.00253999964901136


==> Figures/Variation_test_cost_LS_IV_Initialization-32.tsv <==
0	0.000481860268713753
0.001	0.000482318404530467
0.002	0.00048853191785255
0.003	0.000508181319674563
0.004	0.000554273767100936
0.005	0.000657221308468786
0.006	0.00172232314821481
0.007	0.00124758553977957
0.008	0.00165769643069327
0.009	0.00213690478352271


==> Figures/Variation_test_cost_LS_IV_Initialization-33.tsv <==
0	0.000481860268713753
0.001	0.00048217537718504
0.002	0.000487579187812327
0.003	0.000509689023091026
0.004	0.000572222065269601
0.005	0.000718558400695794
0.006	0.000892247294304904
0.007	0.0013970554553237
0.008	0.00182210581151947
0.009	0.00233720159524524
0.01	0.00278240921408397


==> Figures/Variation_test_cost_LS_IV_Initialization-34.tsv <==
0	0.000481860268713753
0.001	0.000482113891577684
0.002	0.000486955166177328
0.003	0.000512495351359504
0.004	0.000594661633154008
0.005	0.000776114274428561
0.006	0.000790174055893366
0.007	0.00110876904271293
0.008	0.00213045352059812
0.009	0.00199793033665811
0.01	0.00328506410171453


==> Figures/Variation_test_cost_LS_IV_Initialization-35.tsv <==
0	0.000481860268713753
0.001	0.000482169602880125
0.002	0.000488399537022838
0.003	0.000508181319674563
0.004	0.000579389947202295
0.005	0.000608643162727232
0.006	0.00109309865170948
0.007	0.00112948928751493
0.008	0.00140735431344912
0.009	0.00209260248172486
0.01	0.00269235348797511


==> Figures/Variation_test_cost_LS_IV_Initialization-36.tsv <==
0	0.000481860268713753
0.001	0.00048208073084008
0.002	0.00048605638493302
0.003	0.000528254114977649
0.004	0.000578800181984316
0.005	0.000705985074473362
0.006	0.000965291103330155
0.007	0.00133145089819871
0.008	0.00203493393741383
0.009	0.00216621541373019
0.01	0.00293282427936636


==> Figures/Variation_test_cost_LS_IV_Initialization-37.tsv <==
0	0.000481860268713753
0.001	0.000482316317617684
0.002	0.000485644758969374
0.003	0.000505269127071819
0.004	0.000573340638051026
0.005	0.000682798330328921
0.006	0.00106469653564239
0.007	0.00130830682554384
0.008	0.00166219952557869
0.009	0.00283519201114276
0.01	0.00256521915041036


==> Figures/Variation_test_cost_LS_IV_Initialization-38.tsv <==
0	0.000481860268713753
0.001	0.00048214936157423
0.002	0.00048755851057603
0.003	0.000497596559166796
0.004	0.000578562339102424
0.005	0.000700084889861041
0.006	0.000860393920498437
0.007	0.00115819599912415
0.008	0.00175922909041892
0.009	0.00213095857901627
0.01	0.00347177618897798


==> Figures/Variation_test_cost_LS_IV_Initialization-39.tsv <==
0	0.000481860268713753
0.001	0.000482372482046278
0.002	0.000486376682120511
0.003	0.000514235282622915
0.004	0.000590118556389343
0.005	0.000652744935646052
0.006	0.000933989229576288
0.007	0.00121966088539458
0.008	0.00167435747768002
0.009	0.00228239633308893
0.01	0.00287720421783356


==> Figures/Variation_test_cost_LS_IV_Initialization-4.tsv <==
0	0.000478071118262828
0.001	0.000758574101660379
0.002	0.0010123764113121
0.003	0.00101951555172333
0.004	0.00133772973550014
0.005	0.0012448832781789
0.006	0.00161792990102734
0.007	0.00155756479724679
0.008	0.00156848056296548
0.009	0.00198187003318626
0.01	0.00273914140190728


==> Figures/Variation_test_cost_LS_IV_Initialization-40.tsv <==
0	0.000481860268713753
0.001	0.000482104897587226
0.002	0.000489675674822509
0.003	0.000514797173355694
0.004	0.000582411559238723
0.005	0.000701938828889949
0.006	0.00107630509540878
0.007	0.00134541401648443
0.008	0.00184270012714566
0.009	0.00211035998112183
0.01	0.00250468119686525


==> Figures/Variation_test_cost_LS_IV_Initialization-41.tsv <==
0	0.000481860268713753
0.001	0.000482060611538977
0.002	0.000487076004050953
0.003	0.000509616687517381
0.004	0.000584918800769083
0.005	0.000744404044414355
0.006	0.000843781023080338
0.007	0.00131063582145502
0.008	0.00178568611437264
0.009	0.00207444856190642


==> Figures/Variation_test_cost_LS_IV_Initialization-42.tsv <==
0	0.000481860268713753
0.001	0.000482179972365984
0.002	0.000487384603098892
0.003	0.000518204173329068
0.004	0.000573802137589228
0.005	0.000701458773585207
0.006	0.000977919712628778
0.007	0.00125225425308826
0.008	0.00174080258498255
0.009	0.00221982765957187
0.01	0.00328854634203401
0.011	0.00361927385564168


==> Figures/Variation_test_cost_LS_IV_Initialization-43.tsv <==
0	0.000481850430881727
0.011	0.000481850430881727


==> Figures/Variation_test_cost_LS_IV_Initialization-5.tsv <==
0	0.000478071118262828
0.001	0.000763941104965025
0.002	0.000878840468508783
0.003	0.000868771621434181
0.004	0.00113854586484995
0.005	0.00158051946061209
0.006	0.00158920127933877
0.007	0.00189916071576129
0.008	0.00181819654448884
0.009	0.00178694349291364
0.01	0.00248660012483326


==> Figures/Variation_test_cost_LS_IV_Initialization-6.tsv <==
0	0.000478071118262828
0.001	0.000616857629908679
0.002	0.00098148014071104
0.003	0.00126962406112173
0.004	0.00130318535008689
0.005	0.0013463139454925
0.006	0.00154812461604887
0.007	0.00154867129315632
0.008	0.00181031871591661
0.009	0.00172150225133379
0.01	0.00217458171930524


==> Figures/Variation_test_cost_LS_IV_Initialization-7.tsv <==
0	0.000478071118262828
0.001	0.000758436922905463
0.002	0.000651820073998206
0.003	0.000890487490212541
0.004	0.00119367375930128
0.005	0.00127733956826703
0.006	0.00142965940999128
0.007	0.00193237046845946
0.008	0.0019954714451756
0.009	0.00180511836432947
0.01	0.00175783698576583


==> Figures/Variation_test_cost_LS_IV_Initialization-8.tsv <==
0	0.000478071118262828
0.001	0.000711603709122861
0.002	0.00106497800412231
0.003	0.000926290834465266
0.004	0.0010303332818525
0.005	0.00173910569402208
0.006	0.00128877909474467
0.007	0.00165052056539823
0.008	0.00188462756324883
0.009	0.00184960939812953
0.01	0.00232798936066054


==> Figures/Variation_test_cost_LS_IV_Initialization-9.tsv <==
0	0.000478071118262828
0.001	0.000705450373880699
0.002	0.000753736622928719
0.003	0.000961949661813169
0.004	0.00101434925646497
0.005	0.00142449019387891
0.006	0.00140892986024775
0.007	0.00164401634783622
0.008	0.00220364568131535
0.009	0.00198263551280151
0.01	0.00228104493009155

